Construction of local reduced spaces for Friedrichs' systems via randomized training

This contribution extends the localized training approach, traditionally employed for multiscale problems and parameterized partial differential equations (PDEs) featuring locally heterogeneous coefficients, to the class of linear, positive symmetric operators, known as Friedrichs' operators. Considering a local subdomain with corresponding oversampling domain we prove the compactness of the transfer operator which maps boundary data to solutions on the interior domain. While a Caccioppoli-inequality quantifying the energy decay to the interior holds true for all Friedrichs' systems, showing a compactness result for the graph-spaces hosting the solution is additionally necessary. We discuss the mixed formulation of a convection-diffusion-reaction problem where the necessary compactness result is obtained by the Picard-Weck-Weber theorem. Our numerical results, focusing on a scenario involving heterogeneous diffusion fields with multiple high-conductivity channels, demonstrate the effectiveness of the proposed method.

==> data/range_evaluation_n_120_ntest_40_neval_20_classicBasicDiffusion_weightedL2_os1.csv <==
vecNr,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,rel_error_dim_1,rel_error_dim_2,rel_error_dim_3,rel_error_dim_4,rel_error_dim_5,rel_error_dim_6,rel_error_dim_7,rel_error_dim_8,rel_error_dim_9,rel_error_dim_10,rel_error_dim_11,rel_error_dim_12,rel_error_dim_13,rel_error_dim_14,rel_error_dim_15,rel_error_dim_16,rel_error_dim_17,rel_error_dim_18,rel_error_dim_19,rel_error_dim_20,rel_error_dim_21,scalar_error_dim_1,scalar_error_dim_2,scalar_error_dim_3,scalar_error_dim_4,scalar_error_dim_5,scalar_error_dim_6,scalar_error_dim_7,scalar_error_dim_8,scalar_error_dim_9,scalar_error_dim_10,scalar_error_dim_11,scalar_error_dim_12,scalar_error_dim_13,scalar_error_dim_14,scalar_error_dim_15,scalar_error_dim_16,scalar_error_dim_17,scalar_error_dim_18,scalar_error_dim_19,scalar_error_dim_20,scalar_error_dim_21,flux_error_dim_1,flux_error_dim_2,flux_error_dim_3,flux_error_dim_4,flux_error_dim_5,flux_error_dim_6,flux_error_dim_7,flux_error_dim_8,flux_error_dim_9,flux_error_dim_10,flux_error_dim_11,flux_error_dim_12,flux_error_dim_13,flux_error_dim_14,flux_error_dim_15,flux_error_dim_16,flux_error_dim_17,flux_error_dim_18,flux_error_dim_19,flux_error_dim_20,flux_error_dim_21
1,0.05317834708777599,0.032606476153063266,0.029888812936530684,0.028991063147351635,0.028988869085653204,0.026927252692125418,0.021492517993282622,0.010139442573017056,0.008507137858556653,0.0077932520572138965,0.005056486006472273,0.0037571340428357533,0.002154270918361552,0.001454486542435239,0.0009315332861803849,0.0005086363762238311,0.00047939087632314567,0.0004709745523602557,0.0002004093318912744,0.0001827931058487285,5.2648185378722973e-05,0.870444971958448,0.5337161603362642,0.4892323353989717,0.47453759904739207,0.4745016857466192,0.4407563039864202,0.35179833986001646,0.16596655009935243,0.1392483177883536,0.12756314251756803,0.08276663456363395,0.061498309286714445,0.03526198898263922,0.02380763162033305,0.015247718471378258,0.008325568591073624,0.007846866267006569,0.007709104428268354,0.0032803820508067482,0.002992032445688195,0.0008617670679008364,0.014114271805548879,0.005474477116573836,0.0074293221631868,0.009547082816902804,0.009643917886527863,0.005335758486772955,0.0029714005453040293,0.0010588925151036152,0.000846970996829661,0.0007609652883906223,0.0004639625327386009,0.0002917181133484087,0.0001446610617213321,9.38883678048515e-05,6.249754396216263e-05,2.990337039930734e-05,3.9658272010279906e-05,3.1531195739493875e-05,3.103670528398022e-05,3.204120318295406e-05,3.949469821833816e-05,0.051271082789298116,0.032143621255552285,0.02895075665592361,0.02737398312450947,0.027337691538662293,0.026393306327862864,0.021286124788014945,0.010083999322340729,0.008464870623643176,0.007756011182117596,0.0050351553602510325,0.0037457918733132755,0.0021494083760235008,0.0014514530913936408,0.0009294344087996336,0.000507756587014755,0.000477747667459541,0.0004699178786407057,0.00019799147263006639,0.0001799629985425146,3.4813793765040554e-05
2,0.13727208538418836,0.1367660588918136,0.11180450750002799,0.10734929140088283,0.08541138015547052,0.047338703105940315,0.01745876786158491,0.0053067761645650725,0.004432016967819005,0.0027496705223015866,0.0014028761926776286,0.0013403848996369038,0.0009704733134034867,0.0009050484550633315,0.0006729218954533371,0.0005349160020911954,0.0005298816584846492,0.0005186772486468406,0.00020949256822457333,0.00014077206480706501,2.724755874990227e-05,0.9556815199549411,0.9521585883551427,0.7783774928922861,0.7473604971102055,0.5946298359202419,0.3295697272345202,0.12154708482648142,0.03694551515567177,0.03085548456859993,0.019143071198881634,0.009766755188241537,0.009331693873699953,0.006756387568772096,0.006300902916620391,0.004684849203375476,0.0037240589482996043,0.003689010095239537,0.0036110055439571216,0.0014584769762897864,0.0009800482048880387,0.00018969616647324252,0.10668386584158084,0.10701323945938875,0.07716636290652892,0.06527421273066049,0.04583327509146227,0.013285562024382228,0.0023383351741869843,0.0005373152571527227,0.0004134040328925205,0.0002431613896564708,9.285979915436535e-05,8.455826020187262e-05,6.455769448947342e-05,5.826955889647743e-05,4.310287185739336e-05,3.738587984445894e-05,3.5117626649257925e-05,5.448644987510147e-05,2.6930518042661717e-05,2.192227412066977e-05,1.4324022273372342e-05,0.08638390009034948,0.08516525961450798,0.08090488448234562,0.08522410173574219,0.07207228839472662,0.04543618220591004,0.017301467101314562,0.005279504292566384,0.0044126943593029155,0.0027388976833380638,0.001399799510530951,0.0013377150592731866,0.0009683236835431352,0.0009031707283335378,0.0006715400359011791,0.0005336079321763156,0.0005287166767721307,0.0005158074398880502,0.00020775438223845336,0.00013905462281931774,2.3178693745362546e-05
3,0.07292984031747266,0.07239635521498582,0.06770574858460891,0.05049136010991352,0.0492575446285467,0.028079949539262895,0.011204681388241348,0.0072181337636753025,0.00496851111075992,0.004966629698542346,0.0033187420022433296,0.0010005931250388132,0.00040481886868670513,0.0003418805928009174,9.154199425570616e-05,8.73732120751784e-05,6.435121407298442e-05,5.748226094074541e-05,3.0746488439001254e-05,2.996025187758046e-05,2.1718057470256074e-05,0.9844655100632999,0.9772641000335421,0.913946527572411,0.6815728975686085,0.6649178660766943,0.3790456927560176,0.15124978102178904,0.09743616202131275,0.06706895015287129,0.06704355334094424,0.044799042803117424,0.01350680896762044,0.005464569952574332,0.004614978597339154,0.0012357072999865646,0.0011794337327083319,0.0008686643287545404,0.0007759416871102742,0.0004150407746951402,0.0004044275226422066,0.00029316776825462603,0.05804884307537333,0.057631393587584595,0.048117414042395834,0.030430266413312108,0.027175747361375784,0.00873050278069483,0.0013928841421963283,0.0007160700688599391,0.0005173003298007205,0.0005192317024112635,0.0003345886858591046,8.816422214428538e-05,3.8235744907649116e-05,3.0560535139188244e-05,1.4010930034447153e-05,1.3159601510985368e-05,1.3116721421909298e-05,1.4316692408125634e-05,1.5075552330811235e-05,1.5206663661982967e-05,1.3736906129249828e-05,0.04414853821297759,0.04381614681333033,0.04763174211883205,0.040291144582449076,0.04108265398174694,0.026688234998287735,0.011117767706622587,0.007182527318903306,0.004941508173273907,0.004939413831787526,0.003301832656078915,0.00099670139550852,0.0004030091118773135,0.0003405119578310182,9.04634210710692e-05,8.637651924224645e-05,6.300024104562691e-05,5.5670841931401245e-05,2.6796907904655897e-05,2.5814222297783643e-05,1.68217546729681e-05
4,0.07397053002913934,0.07004246170976329,0.06127387055191298,0.05856882527368177,0.03996458600280463,0.03532892264596471,0.01779813392122221,0.016887741205168765,0.00922429132093418,0.0076069226089544115,0.0049790551687644465,0.0029174591794434287,0.0029146431905657908,0.0010382521464793572,0.0006222989642208582,0.0003192787417488086,0.0003135924254732226,0.0002691275358648643,0.0001619154609163121,9.451364709027854e-05,3.727555370826704e-05,0.9848113922156235,0.9325148029009476,0.8157736025535874,0.7797598088791098,0.532071077025389,0.47035387583061494,0.23695659661887242,0.22483602484783916,0.12280819367379324,0.10127525167184558,0.06628897009035482,0.038841779761590325,0.038804288913194915,0.013822836492349142,0.008285017142465573,0.004250737990421766,0.004175032854258322,0.003583046696761934,0.0021556718658554005,0.0012583134977900918,0.0004962704732355672,0.052431319786254246,0.051349036626481874,0.03834021667626301,0.0316212458537901,0.01844588346817586,0.010365024124416379,0.002089271011167367,0.001739866015875781,0.0008360456657371799,0.0006317388252616946,0.0004839586905019048,0.00022096014681335157,0.00021793308712289043,6.87229929009754e-05,4.463283837027096e-05,2.778180723539907e-05,2.1551258346913182e-05,5.230924679538952e-05,3.800939906426519e-05,3.465031669596302e-05,2.9082629864389094e-05,0.05217850149499646,0.04763636090105834,0.04779660027271598,0.049299128842132965,0.035453032556525314,0.033774236486186104,0.017675081830635365,0.016797876927146346,0.009186325599403916,0.007580644935312481,0.00495547922601716,0.002909079695924288,0.0029064841471868755,0.0010359752264971036,0.0006206963110969537,0.0003180677382562361,0.0003128510069950923,0.00026399502506750547,0.00015739092116928227,8.793284391611125e-05,2.3316679532661682e-05
5,0.028609478887944267,0.026581816289273932,0.02558520591458384,0.016881782234129818,0.01639243648166936,0.015492668294999304,0.013780947061801602,0.010950761320551266,0.006993636550981342,0.006906840048543987,0.0029162363830138737,0.002916175637387117,0.0017020608524370207,0.0015796070183446728,0.0008474940806266691,0.0005499991258481703,0.0005448466011476273,0.0005163800138465924,0.0002683108112305485,0.00022085561864137036,3.719975840384017e-05,0.3670791311305114,0.34106283674566723,0.32827564576432255,0.21660478258659252,0.21032614275749434,0.19878150311287293,0.176818951977954,0.14050573820341306,0.08973312791302243,0.08861946957535527,0.03741730221094698,0.03741652280311585,0.02183860185957877,0.020267435631830366,0.010873927203399096,0.007056863986570647,0.0069907535796802645,0.0066255078450885,0.0034426107460816284,0.0028337282518741884,0.0004772982774915474,0.01717840259006262,0.01641168101885972,0.013759010372193943,0.006101238220223805,0.004936652038404433,0.0026775431203435425,0.0011686395162090624,0.001104640988566423,0.000620704175544342,0.0005975123008497735,0.00021132131594266094,0.0002115026342220281,0.00010734464810574341,9.84576603893029e-05,5.977475361106369e-05,3.426510470188805e-05,3.9711889376202336e-05,5.017733008102347e-05,2.0348839314313473e-05,1.3601555082956732e-05,1.1556326200995024e-05,0.022878041146336344,0.02091051609530259,0.021570637340364223,0.01574069450757054,0.015631424773746055,0.015259539106328789,0.013731306696790837,0.010894904395452982,0.006966037505905637,0.006880946047347291,0.0029085697418219326,0.0029084956564876113,0.0016986725028449987,0.0015765355757211483,0.0008453834606425535,0.000548930725168049,0.000543397446280615,0.0005139363328722215,0.0002675380648837755,0.0002204363898833124,3.535920460135201e-05
6,0.036373632142601406,0.03064641691040373,0.02301912733292764,0.02300937966295944,0.01727576572520426,0.017211885913525442,0.016221829380649554,0.007056979230310995,0.005588887925133967,0.0051411912664481646,0.0020017556519924366,0.001910882669896242,0.001170423186458587,0.0011174690456999946,0.0008524505737382171,0.0005402372216023603,0.0005357591800403471,0.0004914625832702204,0.0002783273003636677,0.00023602010734197887,6.071443555286126e-05,0.629130835924474,0.5300709539631174,0.3981467334480206,0.3979781343999143,0.29880757822927206,0.2977026910636837,0.280578333185462,0.12205993684824461,0.09666732534278774,0.08892381014982169,0.03462305336231604,0.033051283049002476,0.02024404147474876,0.019328128466377614,0.014744277941165384,0.009344128556964627,0.009266674811895428,0.008500505658225474,0.004814044592849757,0.004082284849775346,0.0010501377328033421,0.013648111744271713,0.013111910204027867,0.005538473890899542,0.005744623767516154,0.001854104941109232,0.002088526833863502,0.0017215329638579188,0.0007219111798137527,0.0005298706747745861,0.0004638351708763861,0.00015777817092886033,0.00013837033840223957,7.410309447239142e-05,6.868989259107967e-05,5.7706612500239085e-05,3.5149140888743955e-05,4.262110685201547e-05,5.4868706399855816e-05,2.879255314587347e-05,2.3153286515125447e-05,1.0183410984693159e-05,0.03371602231967998,0.027699831772914973,0.02234290782618414,0.02228072822517029,0.017175982541313223,0.017084702876094968,0.016130222339114104,0.0070199572723415255,0.005563713266131008,0.0051202250509583035,0.001995527934923991,0.0019058662669663472,0.001168074983376276,0.001115355892418865,0.0008504951072994851,0.0005390925648712111,0.0005340611765034172,0.0004883901061780888,0.0002768340206894184,0.00023488170723423254,5.9854330045698237e-05
7,0.08139675403657197,0.07323565532210276,0.07322655190980405,0.04394925861495112,0.030763770757746764,0.023803317237839114,0.020568047901300606,0.012926717957280634,0.007031207842466347,0.004696633600281586,0.003820460247673725,0.0020869605357490494,0.001933207767014904,0.0010589089795270653,0.0007239882495331043,0.0005932070206484534,0.0004584460458134038,0.0004417873368356958,8.000072521246288e-05,6.834101391508484e-05,6.486308485381772e-05,0.8671772852521293,0.7802313190197625,0.7801343339193472,0.4682225873212739,0.32774824408643227,0.25359360169362677,0.21912598546585466,0.13771748416869267,0.07490843831602792,0.0500365650144499,0.04070206957519244,0.022233869068120995,0.020595831898592484,0.01128130752957057,0.00771315972259131,0.006319854640976226,0.004884150506350877,0.004706673477959752,0.000852304401189938,0.000728085236564025,0.0006910323943795073,0.04702069741734539,0.04442532122720024,0.04483775180904392,0.021462875805389522,0.012125988402447337,0.0038114244477655008,0.0027608885636517867,0.0013202664315634892,0.0006105533345438144,0.00038751215401879697,0.0003550614136207969,0.00013787986389597669,0.00013918378961653597,6.731425200795008e-05,4.925576043109161e-05,4.096074559141144e-05,8.669855824354478e-05,5.074004481302838e-05,1.8690617932882616e-05,1.7673038925920994e-05,1.8351059893614954e-05,0.06644159527040756,0.05822243591879259,0.05789390224634893,0.0383520833197661,0.02827313206029547,0.02349619022744292,0.020381905916996405,0.012859118698292206,0.007004649052567708,0.004680619777954805,0.0038039253274233424,0.0020824008790110483,0.0019281908990436427,0.0010567672489245968,0.0007223107748928875,0.0005917911681220077,0.0004501734520386961,0.0004388638727905823,7.77867394599298e-05,6.601634553703122e-05,6.221300810549603e-05
8,0.10858038226144393,0.10293910952840857,0.09982592024825203,0.06982211416820532,0.06520979882999911,0.02920193862312108,0.02118554268100605,0.002023722016472248,0.001549895225272413,0.001229639340311106,0.0010062506872324855,0.0009913376729650712,0.0008805524842996778,0.0008672846286542318,0.0008002638793815278,0.0005521107786526146,0.000552079168596863,0.0005501719646817704,0.00022182621792534926,0.0001614132542501622,6.0793136439731867e-05,0.9999968629655066,0.9480422196065895,0.9193705622672522,0.6430433719205831,0.6005651564902098,0.2689422012285704,0.19511329560635282,0.018637949377574476,0.01427412881514587,0.011324656050015725,0.009267305102743975,0.009129960149869651,0.008109657597778028,0.007987464124634984,0.007370220589196628,0.0050847955695409956,0.005084504449212153,0.0050669396010102384,0.002042961329006305,0.0014865737670968983,0.0005598888534319796,0.0814041465455502,0.07925438004425635,0.07002291841638165,0.04166074685464881,0.03435494262453019,0.007423054429739173,0.0026116523963796608,0.00016680283691301512,0.00010087979506881955,8.669437063387662e-05,7.136431164127759e-05,6.848269184799369e-05,5.531129979250899e-05,5.45874836502274e-05,5.1362925389321175e-05,3.971167127080047e-05,3.924141390069859e-05,3.747554571280751e-05,4.1296014561545396e-05,4.269344612641182e-05,4.866584829372837e-05,0.07185446636940444,0.06569020866386617,0.07114777051927301,0.056031328722695554,0.05542612904320662,0.028242724413230044,0.02102395040065528,0.002016836040324615,0.001546608701730692,0.0012265793872966917,0.0010037168826814741,0.0009889694144699598,0.0008788135966868044,0.000865565037261005,0.0007986138782529538,0.0005506807560368132,0.0005506827760459532,0.0005488941375122587,0.00021794841164917255,0.0001556647304480969,3.643405890141352e-05
9,0.07573033088687978,0.07225768886192395,0.06387603927646876,0.058895916330508974,0.04389132342300223,0.031360534273078354,0.01870979009082384,0.010411123769443777,0.007292615452358571,0.006338034261452369,0.002274383318189644,0.002036282741642916,0.001961053057339998,0.0004559282166983234,0.00024181337917030508,0.0001630610108266602,0.0001541888126315436,0.00014431374859745215,0.0001094677648463022,9.842779337407137e-05,2.737195382952511e-05,0.8493548194717352,0.8104073435310574,0.7164028094539061,0.6605481554972106,0.49226388747732536,0.3517246077510845,0.209839970311009,0.11676613644937617,0.08179045315762525,0.07108433150757817,0.025508384949697437,0.022837963866881347,0.02199422405772266,0.005113470701247979,0.0027120620840523435,0.001828813551870418,0.0017293072614834543,0.0016185533121513686,0.001227737586250446,0.0011039185976502751,0.00030699061566483605,0.0550899777890349,0.05553595722702238,0.04278055076842648,0.03335944971026045,0.021452797274307205,0.007706079102801007,0.001905737774331097,0.0010765871538721485,0.0006839111303309709,0.0005351659206645852,0.0002015119973700109,0.00016075079077102562,0.00014262765734791575,3.2246663040225184e-05,1.5152032135277705e-05,1.255336995460738e-05,1.709922377183265e-05,1.5154127922044679e-05,1.7634870937280134e-05,1.5657226954302505e-05,7.230017304673953e-06,0.051963230879535756,0.046226951603420156,0.04743387892212763,0.04853736782561368,0.038291327489786274,0.030399004173727397,0.01861247992015512,0.010355310629951892,0.007260475583719598,0.006315399887315395,0.002265438675615671,0.002029927729545877,0.00195585951567642,0.00045478642405472427,0.00024133819894068417,0.00016257707758043555,0.00015323774498186162,0.00014351588915925277,0.00010803796956381026,9.717449126489087e-05,2.6399823980848236e-05
10,0.05332094374082829,0.05254915212888644,0.04561704702223418,0.039010396265245786,0.027185418792475387,0.02711217880547059,0.009000920256864772,0.008163351350152169,0.005630724249999575,0.004681088050574111,0.0034668879488992093,0.0033326688684090747,0.0029887914713194593,0.00156780676601817,0.0004234627695915237,0.00019577619501374378,0.00019162101681973574,0.00014604575194607244,4.2964604762683295e-05,4.146043050781714e-05,4.1027196885644377e-05,0.9107687759117205,0.8975858940579438,0.779179421112441,0.6663319956792861,0.46435094466101196,0.4630999410471905,0.15374366148262011,0.13943724538435723,0.09617773941877515,0.07995711505930929,0.05921750576639323,0.05692492542055073,0.05105119599945642,0.026779523184979184,0.007233117819138357,0.0033440301873125075,0.0032730560767295015,0.0024945903315882483,0.0007338733664850187,0.0007081807427475024,0.0007007807301433001,0.03699050663895607,0.03658613678991834,0.026586596384773994,0.017759388691277297,0.009183624632565245,0.008378648197998852,0.0010967929216016297,0.0008469605727252645,0.000522595260132151,0.0003866539297730543,0.00030072629189129794,0.00026992746764818834,0.0002186262590385876,0.00010326466068611096,3.4149039915673334e-05,2.523404188309961e-05,3.1640695802246585e-05,1.799505354356687e-05,2.3653451403907507e-05,2.3350948493128482e-05,2.2927787598327217e-05,0.03840345635494184,0.03772092236749035,0.037068421489211634,0.03473348715697337,0.025587263111368806,0.02578504399751878,0.00893384635851564,0.008119295724031743,0.005606420406428748,0.004665092075813593,0.0034538204567678204,0.0033217195770672845,0.0029807846312490827,0.0015644022709730818,0.00042208359397512914,0.00019414314735344488,0.0001889906888081504,0.00014493288001505346,3.586741556199127e-05,3.425931263707424e-05,3.402274886218661e-05
11,0.03644047442132714,0.03323842091210335,0.033087314939188366,0.022604880561419773,0.020938640426462225,0.00943068101258787,0.008840192022867583,0.007297099394947898,0.00210855231245864,0.001969226751945591,0.0018707539004650861,0.0009051042055823462,0.000666809515578025,0.0006541096773300269,0.0001381340397128742,0.00013804843404275146,0.00011795168556805682,9.033300948241793e-05,7.880748326893704e-05,7.854505744930768e-05,6.545806167129659e-05,0.6975119371360893,0.6362210077094148,0.6333286683105874,0.4326830064511439,0.4007892838055371,0.1805139116891644,0.16921128389361964,0.13967474395629248,0.04036007849434149,0.037693229526284365,0.03580834766120957,0.017324719224189815,0.0127634890680621,0.01252039978565441,0.002644041910940943,0.0026424033214948574,0.0022577288028086517,0.0017290760735688394,0.0015084644530194422,0.0015034413257218166,0.0012529414098626011,0.007615148748697301,0.005243247880617434,0.0055334263390502915,0.00799037451132125,0.010292842322875013,0.0017768188684707826,0.0011412298450836655,0.0007392515322199351,0.00018359855615252468,0.0001720500491192326,0.00017249846739743517,6.21004269233648e-05,5.0246560437975893e-05,4.7799155860709275e-05,9.717500547676596e-06,9.813617258078366e-06,1.5920414217744262e-05,4.0917077742543355e-05,3.80462978980286e-05,3.7856972397517404e-05,3.467292836165433e-05,0.03563590444462735,0.032822263425799116,0.03262133661938674,0.021145556042934437,0.018234145437204096,0.009261784874948865,0.008766218651269312,0.007259556925312967,0.0021005438401883896,0.001961696403926013,0.0018627840548090565,0.00090297129519093,0.0006649136885563067,0.0006523608745746449,0.00013779181075268518,0.00013769917595239214,0.00011687232580675884,8.053474623515785e-05,6.901520582768885e-05,6.881987860065324e-05,5.552067972018044e-05
12,0.08737263847327395,0.08703272011375457,0.07443789729610908,0.0575001650557552,0.05094538625985739,0.03266685385636442,0.01627617538265781,0.007167970835261723,0.007118019281132287,0.006766715448881086,0.0066785707821375734,0.004797022083715581,0.0041224263841152225,0.002760176983016138,0.001608443833758048,0.0006993178274332992,0.0006323017616123184,0.000594181431017006,0.00034509901661664596,0.0002961032229498547,4.956779413164872e-05,0.807418690809326,0.8042774735859369,0.6878875427323622,0.5313643813656753,0.470791059941401,0.3018774393728917,0.1504096528213281,0.0662398861782889,0.06577827921363923,0.06253184777618953,0.06171729470022123,0.0443297279136399,0.03809572621568805,0.025507052607901138,0.014863779292764593,0.006462461184098643,0.005843159477364452,0.005490885951460794,0.0031890921581981292,0.00273631746501194,0.00045806060276323406,0.0712179699841895,0.0708672918756006,0.05385187385683725,0.03538533046661158,0.02743193367009277,0.009742463940708167,0.0018624246531231373,0.0006681584960519567,0.0006622962943067597,0.0006346491617147389,0.0006122089577828234,0.0003654182897969032,0.0002834368786442223,0.00017503861060153383,0.00011282289572774072,3.852134431396376e-05,6.625176954714641e-05,4.259695068850111e-05,2.903002977680918e-05,2.7612586188307197e-05,3.797313354824956e-05,0.050615992582508096,0.050522483238827166,0.05139042942001334,0.04532270258058075,0.04292926037431458,0.03118024594574379,0.016169268984665794,0.007136761879123908,0.007087140615588104,0.006736887887419587,0.006650451705262745,0.004783083769404095,0.004112671009000565,0.002754621292005628,0.001604482022508789,0.0006982560632019421,0.0006288212947808883,0.0005926525733998448,0.0003438758331737397,0.0002948129300510489,3.185917989535062e-05
13,0.10088606540058076,0.097839607660881,0.07053512194307118,0.06620782980215813,0.062121147473320634,0.04503702172654961,0.03973046603582642,0.018442682770521836,0.0100614872724622,0.006562288631157689,0.003047537666169289,0.0021854764078046997,0.0013107498237237237,0.0002662209666540806,0.0002639033251043656,0.00019200105995587338,0.00014770486256150285,0.00014259124167547877,8.214045750956547e-05,5.711588976421032e-05,5.506976833502683e-05,0.9496224530751131,0.9209466923496215,0.6639344617274162,0.6232024363311433,0.5847352279744673,0.4239254140930845,0.37397575640353753,0.17359766766886173,0.09470697650187655,0.06176964680863664,0.028685925879807634,0.02057149775121806,0.012337853181507158,0.002505890247679543,0.002484074703133819,0.0018072715674296556,0.001390319400006746,0.0013421858030565534,0.0007731734055365056,0.0005376216341879948,0.0005183618598756982,0.07193205457740685,0.07064164158692147,0.04456630882740064,0.03520470666640394,0.02844458315615418,0.009776943145893568,0.005461798814404652,0.0019124326121052505,0.0009053392652496301,0.0005365602791715849,0.00026121749390028184,0.00014083456652568774,0.00010855849145256593,3.0300193902024094e-05,3.0366499078745484e-05,3.1078421549646315e-05,5.053321756546229e-05,3.903904557575891e-05,3.1031529860165924e-05,3.244445983469984e-05,3.3129860249620596e-05,0.07073738556296254,0.06769303731655162,0.05467218255223284,0.056072322545476866,0.055226285883396876,0.04396299249049894,0.03935325507673952,0.01834325896012645,0.010020672978833113,0.006540316134976716,0.0030363219933994177,0.002180933917830262,0.0013062465901679194,0.0002644910231666338,0.00026215041624006824,0.000189469097053217,0.00013879164364901116,0.00013714304620755883,7.605326366710609e-05,4.700618990720237e-05,4.398967770186698e-05
14,0.0881575935097103,0.08256031352421413,0.0810848565960669,0.07588073906263641,0.06515436699848641,0.0443332917307558,0.00751834365445732,0.005571582633641877,0.004834150609084615,0.004833197676541735,0.004259479498140287,0.0016407066996399198,0.001414340533064875,0.0008855043170937753,0.0007090107008326741,0.0004679920909659519,0.000458972979402314,0.00044999558882421136,0.000162824688299141,0.00011083927568262652,3.661231787187306e-05,0.7961568466256854,0.7456074542759176,0.7322825087042543,0.6852837915213823,0.5884132416533568,0.400376783663081,0.0678986408030938,0.05031731792708421,0.043657522305421324,0.04364891631088153,0.0384676308698535,0.014817326791923756,0.012772999511786723,0.007997045934485015,0.0064031208353779855,0.004226466405848215,0.004145014234390287,0.004063938847812249,0.001470480139351529,0.0010009965641817908,0.0003306481765670814,0.06312156787018969,0.06353904219130209,0.05775236583082983,0.046894524331741315,0.035247308572180315,0.013718365240519363,0.000850398202932449,0.0005592760496413837,0.0004996712730926416,0.0004986734309785796,0.00041489728713343726,0.00012669108689883607,9.800468617108103e-05,5.5281660111047944e-05,4.607726080398217e-05,2.825338209270718e-05,3.451500671357597e-05,3.1870071269967485e-05,2.4158979876630284e-05,2.4568714650309805e-05,2.8413253016895047e-05,0.06154209098683884,0.05271617860418628,0.05691588715066061,0.05965559611965702,0.0547970690583991,0.04215740991583817,0.0074700946582334496,0.005543441471125792,0.004808257556554051,0.004807403102483136,0.004239224673947672,0.0016358080091330124,0.0014109409005903626,0.0008837770271098248,0.0007075118797108933,0.00046713846299251284,0.00045767336620454414,0.0004488656018436876,0.0001610224295277928,0.00010808202114265322,2.3090016737737106e-05
15,0.06254010759689732,0.05078995015905105,0.049336009886483546,0.03562526073515169,0.031528023489427834,0.018839703697336424,0.01710382952876095,0.008586961976262566,0.007416762187381345,0.006792039247372388,0.002232917778694099,0.002232745248476509,0.0021129421894451163,0.0008283266829301817,0.000828166946342094,0.0007612839360150524,0.0007603877524027153,0.0007487877780640843,0.0003076236972577305,0.00022811302132025237,5.406343552938681e-05,0.9999503910366381,0.8120777605568762,0.7888307883343673,0.569610363200981,0.5040998589268454,0.30122700140830205,0.27347220340178957,0.13729646967231124,0.11858620866628733,0.1085975474350344,0.035702001351666963,0.0356992427753681,0.03378371815718261,0.013244070442616388,0.0132415164229663,0.012172127595538849,0.012157798564329416,0.011972327203283908,0.004918578623939955,0.003647286735417316,0.0008644173407382564,0.013723975559749916,0.007698648626955732,0.008396544629794063,0.010608998714059851,0.014925297024414901,0.00341394563680073,0.001814521658151745,0.000882652792212659,0.0007068188708238926,0.0005907608300661695,0.00018130969100895619,0.00018177795225003305,0.0001571518638096146,5.495719162634125e-05,5.515854076138095e-05,4.784587248999351e-05,4.9535358008967096e-05,5.582963913195122e-05,2.577070991123091e-05,2.4314747217690603e-05,3.656409211177024e-05,0.06101571562365617,0.05020308602543835,0.04861625149884634,0.034008945128195564,0.02777142009121797,0.018527801018804177,0.017007307126673914,0.008541477625690904,0.00738300537911337,0.00676629875038831,0.002225544563102349,0.002225333260585976,0.002107089933448092,0.0008265015430975694,0.0008263280380058901,0.0007597789176597635,0.0007587725497874686,0.0007467035475826699,0.0003065423455661338,0.00022681345542889143,3.9823639076334354e-05
16,0.05426869019156496,0.05211956909274396,0.025441053424260045,0.020330729027956785,0.01932447414710827,0.013075889208317185,0.010297270236154423,0.005878724320309625,0.005130659232639103,0.005120784028322287,0.004703089836633055,0.003549386307365775,0.0025336914261427463,0.001797753195833634,0.0015768124274881622,0.0011154633753089947,0.0011152081239392943,0.0011034339337448447,0.0004004433674126815,0.0003100935971588214,3.818149991144268e-05,0.9435417774211834,0.9061761152996732,0.44233049816862324,0.3534799188186121,0.33598468325160147,0.22734375385562045,0.1790333362922687,0.10221035323635341,0.08920413068047743,0.08903243558703412,0.08177020171601619,0.06171135240936498,0.0440519884158015,0.031256609285645345,0.02741522589250256,0.01939398743680883,0.019389549512653922,0.019184837729403756,0.006962302670496602,0.005391437729514979,0.000663842082126554,0.023719655211457212,0.023790197310455053,0.006282599058827696,0.011270407731772075,0.009415068067357512,0.0030728687144221606,0.0014269872349895356,0.0005842069932161462,0.0004876133714223539,0.00048615730271750197,0.0004272260636184555,0.000274439868078278,0.00017217093613630498,0.00011719016337933077,0.00010569374417924993,6.986195862658248e-05,7.03909874528605e-05,9.887264547435068e-05,3.4717602481452904e-05,2.8769451441643164e-05,2.9013003655137064e-05,0.04881053873660533,0.04637322497242271,0.02465311640345032,0.016920888049030317,0.016875775370313532,0.012709695372120895,0.010197915558954619,0.005849624075381017,0.005107435497534452,0.005097654376449533,0.00468364515116231,0.003538760505844501,0.002527834925713942,0.0017939294910160686,0.001573266113511151,0.0011132734831983528,0.0011129843972786013,0.001098995289396877,0.000398935556929622,0.0003087561459512091,2.4820808898875575e-05
17,0.06535443522308389,0.06278224048417379,0.05884395886843439,0.035447120683157335,0.026761787212148842,0.02515621694563368,0.004979572757782987,0.004863802305248969,0.004856461400147779,0.0042825147611872914,0.004278864591215301,0.004146993263307573,0.0031546496789534367,0.0014887500463770982,0.0005863645733335937,0.00014397313480278592,0.00014374718091663202,0.00011247752694091904,0.00010911436633370798,0.00010910949734358072,5.1892250326094926e-05,0.9247534069617709,0.8883573178508043,0.8326313471603936,0.5015703296469863,0.37867443604010087,0.35595590792478204,0.07046005152145124,0.06882192061203556,0.06871804813606149,0.06059680727488274,0.0605451580317049,0.05867920265550158,0.04463772088956306,0.021065543184671902,0.008296952380676377,0.0020371937492134617,0.0020339965426991093,0.0015915366094160722,0.001543948496703264,0.0015438796013759113,0.0007342659319167315,0.046359567709048505,0.045320849362791536,0.03714382926414535,0.018762246444888313,0.011668768085844515,0.007775015425586046,0.00047346463050882494,0.00043788875740645916,0.0004392440374159637,0.00037137134375040125,0.00036958010924624144,0.00033858880551076683,0.00022600076536742264,0.00010182728766148202,3.9088687677290765e-05,1.7001280225200797e-05,1.6724739948190473e-05,3.471407052273183e-05,3.611661748186169e-05,3.6137726824905623e-05,2.9723348706550864e-05,0.04606509182839447,0.0434468679336933,0.04563931904516124,0.030074515342189582,0.024083876476744974,0.023924556132720334,0.004957012819603315,0.004844050608806871,0.0048365568338147175,0.004266382074407784,0.0042628737645871734,0.004133147801216548,0.0031465438581043744,0.0014852635806735846,0.0005850602425018765,0.0001429658001608964,0.0001427709182401806,0.00010698657567418433,0.00010296375518635434,0.00010295118799944634,4.253619853224874e-05
18,0.04656371478147474,0.04446865774035187,0.040250497320677696,0.03753764820616946,0.0369177823334915,0.031410983605284666,0.015936952239314888,0.010749743130742536,0.00919056711012671,0.008094917143235672,0.008031982686928141,0.005043884472215908,0.004500729963084836,0.0024582499620852244,0.0012115420319474249,0.0005339138001187282,0.000522980986147425,0.0004993827829708234,0.00025613712527856354,0.00023273972784072715,6.107528491603106e-05,0.8513933888880392,0.8130863568454627,0.7359594800180025,0.6863564401406517,0.6750225139607479,0.5743335536160794,0.2913989109171197,0.19655348111100476,0.16804475575919484,0.1480113640350974,0.14686064012303504,0.09222481312139963,0.08229351446129138,0.04494782634452317,0.022152418062022804,0.00976233708565763,0.009562436249120131,0.009130955335956634,0.004683334569296788,0.004255525284980728,0.0011167299268539017,0.00790720159562881,0.00664496217005425,0.005937991599136708,0.006126763445250054,0.005777581737488785,0.009440823843288395,0.001874627362583988,0.0010380914624190777,0.0008585597007417697,0.000780123794292854,0.0007590055781011093,0.00039132724743761994,0.0003153633561300701,0.00016142392598737313,8.953150689628698e-05,3.295115931538125e-05,3.3283713811694885e-05,5.293460602455174e-05,2.1558043112709264e-05,1.793112960436648e-05,1.2666182917867743e-05,0.04588742417238752,0.04396937569476174,0.03981008402817638,0.03703427875004568,0.03646288800533624,0.029958650440423038,0.015826314129627757,0.01069950202077643,0.009150376989283284,0.008057238386781719,0.007996040045893016,0.0050286810949267445,0.0044896677108913095,0.0024529441885641897,0.0012082293674829192,0.0005328960189915043,0.0005219207854326501,0.0004965693218602111,0.00025522828550753756,0.00023204795949649537,5.974745381909999e-05
19,0.06604006638183911,0.06589995857970776,0.06538530449005,0.06386807436388664,0.06281430626913614,0.01822266012790495,0.012074498246243235,0.00865556139598596,0.006331947855572145,0.0044203279030326685,0.004355224604880811,0.003193800604377432,0.00301512777907668,0.0013196239874449843,0.0003818553823135749,0.00016821597866718038,0.00016818065024784844,0.00013709489923885798,0.0001361483555594661,0.0001354984555800573,9.347957727991883e-05,0.8635323533854197,0.8617003197923189,0.8549707617895757,0.8351316342227172,0.821352683161084,0.2382774192595261,0.15788475781111377,0.11317913066488344,0.08279582581915185,0.057799701998645044,0.05694841871947368,0.04176177134946446,0.039425465925028824,0.017255252302041744,0.004993097296958647,0.002199572894061294,0.002199110943691488,0.0017926372195383484,0.0017802603226660559,0.0017717623048803207,0.0012223282589582782,0.03682347948287743,0.03663027174934884,0.0337677431948857,0.02837756832311304,0.025254970893655346,0.005050437007624091,0.0015172045610212976,0.0008593760347305002,0.0005682125287334032,0.0003954859379360623,0.00040139969292515886,0.00024606389400082327,0.00021345417933536453,9.068407288217106e-05,2.980868894221364e-05,1.3732566511488836e-05,1.3358209113477356e-05,4.244532530505393e-05,4.348195859161574e-05,4.381273929363163e-05,3.771679079134168e-05,0.05482081471933649,0.05478163681724063,0.05599087035205654,0.05721751951123018,0.05751368113095751,0.0175088100157937,0.011978797861995466,0.00861279373435898,0.006306401364318251,0.00440260032744559,0.004336687635221011,0.003184307595159551,0.0030075626074088867,0.0013165044121330172,0.0003806901299815807,0.00016765450216431655,0.00016764930470201698,0.00013035875788400551,0.00012901819251014105,0.00012821963710824106,8.55328887670379e-05
20,0.13753100813956,0.09935542190805646,0.09370529908919355,0.04645597332689111,0.024757768241112324,0.02316508845277816,0.019005469646583346,0.007235261355373625,0.005311587833563042,0.004360178687113886,0.003758782780603379,0.0017542851166765885,0.0016956939682785327,0.0015108499374987133,0.0009952922817533932,0.0005061174902582387,0.00027674354660256023,0.00027068595175734357,0.0001697207647533601,0.0001644878379443663,7.625235319720034e-05,0.9996397588818962,0.7221617244235841,0.6810939864006808,0.3376637647270997,0.17995105111049153,0.16837470871961166,0.13814065171156792,0.05258926706473229,0.03860710724838841,0.03169182012427042,0.027320593103476145,0.012750965580541365,0.012325097681734051,0.010981564722446841,0.007234250297499181,0.0036786988823222823,0.002011501667443453,0.0019674722319554805,0.0012336099811261275,0.0011955746190332316,0.0005542378042257721,0.07528455076860197,0.06606990367017379,0.05383169882650135,0.021151720647478695,0.008992364780486194,0.005416379465440034,0.0026436139154734657,0.0007572783434115381,0.0005091271178274099,0.0004103543635966992,0.00032866739160579823,0.00011494684878887466,0.00011088206438369651,0.00010259593314982281,7.815218380829723e-05,3.8287138067631195e-05,5.153241040520948e-05,3.346968924447072e-05,4.4397996349110274e-05,4.521096457922804e-05,5.412039335233805e-05,0.11509567591987771,0.07420422960682134,0.07669961720144416,0.04136136085043433,0.023066956104681464,0.022522969531378306,0.01882071151559143,0.0071955219679438725,0.005287131064343657,0.004340825667985218,0.00374438589590543,0.001750515207744994,0.0016920647747217619,0.0015073624674048984,0.0009922192108016603,0.0005046672260053039,0.0002719032939557601,0.00026860875708110764,0.0001638107319703132,0.0001581525134590908,5.371596030509734e-05


==> data/range_evaluation_n_50_ntest_40_neval_20_classicLatticeChannelProblem_weightedL2.csv <==
vecNr,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,rel_error_dim_1,rel_error_dim_2,rel_error_dim_3,rel_error_dim_4,rel_error_dim_5,rel_error_dim_6,rel_error_dim_7,rel_error_dim_8,rel_error_dim_9,rel_error_dim_10,rel_error_dim_11,rel_error_dim_12,rel_error_dim_13,rel_error_dim_14,rel_error_dim_15,rel_error_dim_16,rel_error_dim_17,rel_error_dim_18,rel_error_dim_19,rel_error_dim_20,rel_error_dim_21,rel_error_dim_22,rel_error_dim_23,rel_error_dim_24,rel_error_dim_25,scalar_error_dim_1,scalar_error_dim_2,scalar_error_dim_3,scalar_error_dim_4,scalar_error_dim_5,scalar_error_dim_6,scalar_error_dim_7,scalar_error_dim_8,scalar_error_dim_9,scalar_error_dim_10,scalar_error_dim_11,scalar_error_dim_12,scalar_error_dim_13,scalar_error_dim_14,scalar_error_dim_15,scalar_error_dim_16,scalar_error_dim_17,scalar_error_dim_18,scalar_error_dim_19,scalar_error_dim_20,scalar_error_dim_21,scalar_error_dim_22,scalar_error_dim_23,scalar_error_dim_24,scalar_error_dim_25,flux_error_dim_1,flux_error_dim_2,flux_error_dim_3,flux_error_dim_4,flux_error_dim_5,flux_error_dim_6,flux_error_dim_7,flux_error_dim_8,flux_error_dim_9,flux_error_dim_10,flux_error_dim_11,flux_error_dim_12,flux_error_dim_13,flux_error_dim_14,flux_error_dim_15,flux_error_dim_16,flux_error_dim_17,flux_error_dim_18,flux_error_dim_19,flux_error_dim_20,flux_error_dim_21,flux_error_dim_22,flux_error_dim_23,flux_error_dim_24,flux_error_dim_25
1,0.36078356731126593,0.3106083132756307,0.3013125539288829,0.29425243831885267,0.18471359425518802,0.1782372974144123,0.17130252961733416,0.1215815829618152,0.08198468879973442,0.08196499765966636,0.033399808324706785,0.012447193857329144,0.00798549371864569,0.004920545080764389,0.004862643715161145,0.0038722646823388758,0.0031690445138455848,0.0013861291703779624,0.0009734765332463094,0.0009140297873508961,0.00038602984108738065,0.00023878162521059247,0.00017804620654727677,0.00013621812949469466,5.989207475295297e-05,0.9929960930715587,0.8548971447254073,0.8293121304681192,0.809880349609472,0.5083931033764666,0.4905681854945674,0.47148140341029365,0.33463285972328743,0.22564906787893416,0.22559487132751851,0.09192735529209652,0.034258807744889735,0.0219787284741309,0.013542972806092495,0.013383609035020503,0.0106577573074,0.008722262059966773,0.0038150874246728954,0.0026793304401706475,0.0025157132697438286,0.0010624822157659114,0.0006572062655138326,0.0004900422400201064,0.00037491749250610524,0.00016484286321256442,0.08165465495378725,0.11908571545558554,0.08546842057392431,0.09453367301857092,0.03489527108280702,0.03022194433728553,0.027477362217030933,0.0190504866147613,0.010987856027013744,0.0110425442118032,0.0028096576686745716,0.0010664100451525155,0.0008750288338325691,0.0006212028940384204,0.000610956982584828,0.00044829179841648713,0.00024372224038956593,6.602913723904276e-05,5.2639030768334524e-05,3.763073158527137e-05,2.0137660990077394e-05,1.3804187577897088e-05,1.4806014624193312e-05,2.3888895842322435e-05,1.2389419244456035e-05,0.3514218259673419,0.28687299742283806,0.2889366785988666,0.27865369569092047,0.1813875187512295,0.1756563926251125,0.16908444996182154,0.12007980794139186,0.08124503811014501,0.08121775088414776,0.03328142154283694,0.012401427520149855,0.007937407288938332,0.004881175151157036,0.004824109810734725,0.0038462277927290662,0.0031596586208440763,0.0013845556074091666,0.0009720523099201109,0.0009132548276385301,0.00038550423190906357,0.00023838227480986517,0.00017742951726481057,0.00013410704477568686,5.859661175356822e-05
2,0.19996615412052196,0.17077973708163388,0.16840546678783871,0.16184250744447096,0.12342502446474608,0.11297788557798048,0.11283528781754097,0.07954367905713829,0.05584692764922466,0.053917275312670494,0.03500395804097964,0.018991767973947336,0.011921454916575428,0.011168299802599107,0.011130486032199008,0.005578934741814483,0.002507561914828242,0.001263824789851505,0.0010251493160494704,0.0006776673457643907,0.0006760562609200937,0.0006472060225431373,0.0005435927863243305,0.0004581056922287101,8.136796827344067e-05,0.9695700996565163,0.8280547647166061,0.8165427091115409,0.7847210782331697,0.5984473412348861,0.5477926015059728,0.547101191875137,0.3856811327380556,0.2707833805401571,0.2614271311464341,0.16972267749726203,0.09208483529695384,0.05780321316050389,0.05415141177378164,0.053968065240482234,0.027050419294147646,0.012158342827304445,0.006127870653081403,0.004970611796263414,0.003285786031423787,0.0032779744110027695,0.0031380890958038754,0.0026357025984076504,0.002221203801317817,0.00039452651102235537,0.0414803916164868,0.06432107468050591,0.05122803921992602,0.04320723265932958,0.022485897446739983,0.016360873800865993,0.016211433519650185,0.009418061144226157,0.006522524236335757,0.006768995492049375,0.0032475595218388288,0.0019005565456211273,0.0014978211504057563,0.0015191776575136692,0.0015068497604048161,0.0007278133766931426,0.00022459723741502836,8.975294156912205e-05,8.417141323347597e-05,3.918463375901559e-05,3.933771560163558e-05,4.102434483823284e-05,3.173076603199015e-05,7.20543688485616e-05,8.691398962263995e-06,0.19561656347327858,0.1582040389800993,0.16042471518351395,0.15596836942738165,0.12135947050040166,0.11178696005412879,0.11166463898703685,0.07898415665327216,0.05546472757928363,0.053490684022275525,0.034852983167682754,0.018896431821726248,0.011826986899854824,0.011064493649763037,0.01102801537505934,0.005531256687420242,0.002497483300773524,0.0012606337727202497,0.0010216879628296384,0.0006765335143158291,0.0006749108178570726,0.000645904512096565,0.0005426658970590214,0.00045240357335257764,8.090244647120632e-05
3,0.26598677336607207,0.23373643957195545,0.2195943654636549,0.20873801410106155,0.1703181180073093,0.10790694039290943,0.10722482636835577,0.04310197945764968,0.012748958388271357,0.01013315261066732,0.00837580174778401,0.008329164662411324,0.008329131359668158,0.00822417082216455,0.008160208625595364,0.00764029829532267,0.0030715218529761184,0.0022271133979324936,0.0022064967370543816,0.0011985352639572956,0.0008589116113604705,0.00032365438465062937,7.257346599704137e-05,7.152826200653562e-05,4.5220760957181914e-05,0.8587186445632368,0.7546008248238275,0.7089441834957302,0.6738952552764387,0.5498594595097023,0.34836958402302504,0.34616742929484184,0.1391515559569795,0.041159070160613966,0.032714134484457744,0.02704065707090121,0.026890092686699684,0.02688998517125405,0.02655112783125511,0.026344630605674706,0.024666138519559795,0.009916181353514058,0.007190071048116108,0.007123511681796389,0.003869382542229561,0.002772932673956669,0.0010448942666469745,0.0002342980726581676,0.0002309237088029246,0.0001459918854755452,0.11132718185140471,0.07094478620628451,0.04286740877574055,0.04684174732622062,0.03686271460083861,0.016956306531754707,0.015736020859950347,0.006493046742181767,0.0017118390126078702,0.0013084851305059182,0.0010227950666399435,0.0010100743280598893,0.0010100293444872477,0.0010042593535947,0.000995476140030877,0.0008194523842272398,0.000201366641694872,0.00019693233504600223,0.00019722830521133375,5.6854840415296316e-05,4.2569706366155914e-05,3.443586743807007e-05,6.4330992030115095e-06,7.811760487286094e-06,6.655094196098849e-06,0.24156825575128543,0.2227095877907347,0.21536961393901136,0.2034143781503202,0.16628109211154724,0.10656637112034961,0.10606385358461784,0.04261010416757389,0.012633508902153366,0.010048315704351591,0.008313118859359505,0.008267692170452158,0.008267664115690852,0.008162625120808885,0.008099261205064955,0.0075962264204995095,0.003064914023088148,0.0022183894479247206,0.002197664407104756,0.0011971859947687892,0.0008578560346758301,0.00032181723343749824,7.228778044364021e-05,7.110041254285999e-05,4.4728368434223474e-05
4,0.2463096731474286,0.2114369644673781,0.21140020529177012,0.19440090823329698,0.19432009065347453,0.10135907461395964,0.09550813324846107,0.08465866265441215,0.0801541672260522,0.04802691668722398,0.015341654281228436,0.007847510689774592,0.006287080393981809,0.005568659001186182,0.005066432058243528,0.005033049306508619,0.0048573201649274485,0.0019826881583014863,0.0015206694674011953,0.0014336751476102657,0.0014305263143651722,0.0007341363116892062,0.00042029350074666036,0.0003407349991745716,0.00012052655635136358,0.8865978468452309,0.7610726572158015,0.7609403416411454,0.699750945474379,0.6994600405686064,0.3648445315307337,0.3437839213225272,0.30473097977468594,0.2885169354910183,0.17287409130709003,0.055222669410306305,0.028247311572228123,0.02263050358120022,0.020044527757185755,0.018236749278367746,0.018116587226135943,0.017484045773082366,0.007136735758905722,0.005473687891884805,0.005160549655660367,0.005149215351410353,0.0026425420687597734,0.0015128569984419376,0.0012264841764138426,0.0004338383628353449,0.11352226662542127,0.06553626727478416,0.0640763047557727,0.04830191758061995,0.04676193292572732,0.02067116443590121,0.014212649716379044,0.012093244055472336,0.01139665205727703,0.00663322197271017,0.0014430434735837334,0.0006747656255214034,0.0006498415330038229,0.0005139978021878526,0.0005035448575764913,0.0004927902492577843,0.0003891542651020933,0.00010726620921144176,9.25712605260808e-05,6.73715304661064e-05,6.685473290691965e-05,5.018243703814587e-05,2.7272424689313297e-05,6.0411301493248974e-05,2.2509500102773027e-05,0.2185889980447778,0.20102384837343892,0.20145538951898975,0.18830464115354606,0.18860970086563505,0.09922885148716663,0.09444471454054644,0.08379046849521932,0.0793398187897307,0.047566638442739555,0.015273636817015199,0.0078184471205439,0.006253405940955193,0.0055448867734912265,0.005041346682901903,0.00500886644780866,0.004841706118979514,0.001979784405795325,0.001517849198969004,0.001432091304965564,0.001428963253823956,0.000732419174485174,0.0004194077271837617,0.0003353368669180099,0.0001184059677171792
5,0.20798551712741034,0.14362966875190453,0.14311237118065612,0.10871849113419646,0.07268615662996179,0.07251117823693662,0.06941234191749983,0.06927226917325151,0.05286414168233214,0.010600444499556216,0.010038487434430988,0.006951058684173745,0.006945452238220598,0.005959391650880369,0.005959389857283242,0.00582509906830565,0.005347162475325923,0.005330444919064477,0.005288958727141273,0.000920464415044591,0.0009186240911298861,0.0004898568259396802,0.0004845250220861741,0.0003935486199130149,0.0001225985034362323,0.8554682111285556,0.5907652488942736,0.5886375448406017,0.44717158392424267,0.29896647249698644,0.2982467663610265,0.28550089828625647,0.28492476307451203,0.21743625874741826,0.04360084018565435,0.04128944652770442,0.02859049908920822,0.028567439136012587,0.024511659203030185,0.024511651825760133,0.023959298457100684,0.021993490607226312,0.021924729386988754,0.021754091936452533,0.003785975376657194,0.003778405913990016,0.002014837130890318,0.001992906812050602,0.0016187104684931416,0.0005042616614376259,0.03390474867982807,0.04721862402662409,0.05281051106280586,0.03334295005233496,0.00794303006776593,0.007773224204637253,0.008412964673365511,0.008573927766178234,0.006879713367008413,0.0012134056069357645,0.0012049503942425093,0.0007962895244001251,0.0007900250064190222,0.0006592440011517077,0.0006591725858685087,0.0006482479076480636,0.0004779066023348054,0.0004910911343132275,0.0004885314315043283,4.718368561235059e-05,4.742366085473053e-05,2.842298429397632e-05,3.180965655995918e-05,6.873815806631826e-05,2.38282662589342e-05,0.20520341944449658,0.1356461694660566,0.13301203218594607,0.10347926360534196,0.07225085216783195,0.07209332808778655,0.06890061854494928,0.06873961768203085,0.05241456877431591,0.010530767798277033,0.009965908113094545,0.006905297953322352,0.006900374430611438,0.005922815732025448,0.005922821875856963,0.0057889164621546625,0.00532576302673884,0.005307774725153587,0.005266348019058004,0.0009192542842845041,0.0009173991591424884,0.0004890315366962774,0.000483479723232676,0.00038749913788431646,0.00012026057862781637
6,0.1919702238210721,0.16719712946449922,0.16431647830232954,0.10850954830854936,0.10845570009065042,0.10065769751650304,0.06471630789980563,0.06432002463466845,0.05839432502575929,0.04355439028021739,0.033595674549975495,0.013927797574600276,0.01070521578774068,0.005637712656268216,0.005421716578202404,0.004906192961607889,0.0037192112740865747,0.0035150637950495055,0.0033755762689913257,0.0013256095195000915,0.0013118464857937004,0.0011712141161680867,0.0010864846710612365,0.0008767826067412477,0.00023917858751028846,0.718027938154579,0.6253689126635312,0.6145943874619398,0.4058592300996217,0.40565782113055515,0.37649088264087605,0.24205898290552308,0.24057676107899217,0.21841281404794538,0.16290687393078684,0.125658200776569,0.05209426533171988,0.0400408139688148,0.021086786866807303,0.020278894812008095,0.018350677236774325,0.013910999057763843,0.013147424423454583,0.012625697987238156,0.004958189093803898,0.004906711096236093,0.0043807025914265685,0.0040637882931562385,0.0032794377940351736,0.0008946018013752288,0.10802494019565127,0.07197431571975572,0.058596698580632156,0.031038394487647166,0.029936380123167815,0.024980541524750512,0.008995257606234139,0.009179209459324475,0.008173208513537328,0.004998956030814402,0.0033647480139335504,0.001489987034314475,0.001154583637247273,0.0006164817915135399,0.0005777335857509608,0.0003843978449097023,0.00028885188487081027,0.00031535211322942136,0.00031099775171168024,7.023780041634435e-05,6.863230824852428e-05,5.652208452161525e-05,6.295630650670774e-05,0.00015207396421923228,4.6200344547320184e-05,0.1586920890581458,0.1509124844995981,0.15351329570148142,0.10397567091274093,0.10424227562402076,0.09750868994327652,0.0640881100421906,0.06366166572362213,0.057819511047813764,0.043266561583785224,0.03342675304708194,0.013847869291577533,0.010642771334887035,0.005603905262884007,0.005390847295022381,0.004891111087816302,0.003707977493175931,0.0035008893909904627,0.0033612193540748987,0.001323747426657343,0.001310049925977541,0.0011698494603463831,0.0010846591372048993,0.000863493629907381,0.00023467408226543812
7,0.20036345272391834,0.20011689039974545,0.1850770847044988,0.17654485094901926,0.1756107923373909,0.17181077033696,0.11253134704560393,0.1117086620097833,0.029205780177859533,0.016241277117000873,0.015086688269417234,0.014497622471415091,0.008600841944164031,0.006715604867882284,0.006305914013592796,0.0037852440984477986,0.0034905869289241975,0.0029326164108626368,0.0029325385611094048,0.0006089455722975424,0.0005960647023023339,0.0004808319838009162,0.00043453842937670844,0.00034254460891744806,0.00012924377346557297,0.6578869971359195,0.6570774176200361,0.6076946960116838,0.5796793790067973,0.5766124273906268,0.5641351765301185,0.3694930836189106,0.3667918235814802,0.09589624634138724,0.05332771464503974,0.0495366590431478,0.047602480310976046,0.028240589800992536,0.022050474078075363,0.02070526724410276,0.012428728091373166,0.011461230686995932,0.009629152313283254,0.009628896696105144,0.0019994533360834853,0.0019571594108868454,0.0015787964603782736,0.0014267930531059122,0.0011247342820365365,0.0004243678019510924,0.0685083460036762,0.07192546752365947,0.041832584946142067,0.03204979794039974,0.03565019990364349,0.03808353024166638,0.0173774087972677,0.01740600741454586,0.004372082255057146,0.0020055916759313796,0.0018815923621020734,0.0017414080777059737,0.001201760766870762,0.0008634407647710566,0.0007965240042728107,0.0004843227265275433,0.0003620832959432092,0.0002739744615696928,0.0002739212381024764,3.337968347614214e-05,3.230020761996248e-05,2.4012984792448218e-05,2.895209250399239e-05,6.220614530321966e-05,2.5360449565715405e-05,0.1882873328593574,0.18674446964975092,0.1802874430442676,0.1736113327193561,0.1719541032723456,0.16753681842541865,0.11118151704033723,0.11034426162651494,0.02887667731149945,0.0161169688347608,0.014968893516938742,0.014392656295159007,0.008516469527198551,0.006659866273976964,0.006255405746827557,0.0037541316414588894,0.0034717564423754387,0.0029197905759948692,0.002919717378053914,0.0006080300212586661,0.0005951888993575713,0.00048023199935789593,0.00043357285771230755,0.00033684893436809646,0.00012673121390346242
8,0.2092587889727678,0.2092119039436986,0.20671598965804955,0.1993934444981103,0.14331903866220652,0.11675223171786898,0.11230953982193677,0.05772039575976741,0.04783774935860172,0.04671428238580543,0.028745165384072506,0.0076034883893721554,0.0032680434064524303,0.0015557188262374146,0.001460228665042014,0.0014529578219804203,0.0013939059320386747,0.0013622499771529818,0.0013137251308534311,0.0005219827408181407,0.0001757670254611334,0.00016192486386991178,0.0001410691933015399,0.00011191621365164788,5.124772521076573e-05,0.96528436792723,0.9650680932088658,0.9535547557980447,0.9197767796803945,0.661112626743672,0.5385633012171495,0.5180697245329298,0.2662568965967179,0.22066949674782083,0.21548708547589138,0.1325978179217077,0.035073931756970426,0.015075071539130016,0.007176334486254253,0.006735850431341907,0.006702310950474885,0.00642991203936036,0.006283887117047799,0.006060048128879309,0.0024078404664051307,0.000810791092252661,0.0007469389488472636,0.0006507343742097356,0.0005162553605793758,0.0002363992847355149,0.059573327266739924,0.06063267986451321,0.048311653314204894,0.053992671894346506,0.03181264211488733,0.020428426905229925,0.017812093534681217,0.008386964508860516,0.005708054286059044,0.005844309248596782,0.002490743232013897,0.0005639938685561046,0.0003672432687030524,0.00015938134055230453,0.00016579316654868412,0.00016247757996722858,0.00013087031833065377,0.00012043828173800032,0.00012043818711462206,2.3296509188498716e-05,8.728604848544751e-06,8.967030006341728e-06,8.687845968172687e-06,1.8562651860115595e-05,7.1269721805973395e-06,0.20059974935358038,0.20023311135822372,0.20099125487034236,0.1919440988687343,0.13974370341710982,0.11495113303173941,0.11088806093952121,0.05710781831755867,0.047495982777112866,0.046347256965515636,0.028637051718182465,0.0075825422256356936,0.0032473435432749495,0.0015475330867523542,0.0014507861248771793,0.00144384468294276,0.0013877487910831125,0.0013569154802511828,0.0013081927849214,0.0005214626107130295,0.00017555016005931946,0.0001616763863777108,0.0001408014155865648,0.00011036605834241542,5.0749735041822084e-05
9,0.14085185455453794,0.12140352912669551,0.12139924700528736,0.0966093881695625,0.09619414529702008,0.09199484522376812,0.02371348346629618,0.021612981152702684,0.011032154321865885,0.010825611660367902,0.006122968439322424,0.004801875696415307,0.00466841485216662,0.004564725512058582,0.0040869034597481564,0.003261855254421745,0.00200825412377719,0.001639705687963956,0.001369866586453031,0.0011160111660362478,0.00031003892401923743,9.851638438420981e-05,8.518245962890633e-05,5.939353357288626e-05,2.876953264491455e-05,0.6420908620149128,0.5534332289421818,0.5534137083541505,0.44040602464704404,0.4385130878815358,0.41937005130298927,0.10810089145368616,0.09852548795285868,0.050291460490963,0.04934990983844572,0.027912320329246076,0.02188995320616053,0.021281555192517787,0.020808874318117593,0.018630662505230596,0.014869576681850327,0.00915487854639366,0.007474804232896143,0.0062447088121262845,0.005087477008270571,0.0014133513584984922,0.00044909930630240174,0.00038831493631840737,0.0002707528792612375,0.00013114952638828572,0.024167489891676042,0.044342075181073824,0.04391623359375427,0.028020870504174938,0.02515816222931168,0.02176344059134518,0.0037231344936373098,0.003474179666974627,0.0013655720348531935,0.0014049117125250997,0.0006211824871639047,0.0005501241757702573,0.00053922583867646,0.0005219998474407298,0.0005213916614471507,0.0003548252087173331,0.00011564289368337519,6.9937327071083e-05,6.232842400262253e-05,5.411003748308091e-05,1.949092656367553e-05,8.802128839155348e-06,8.489240302839396e-06,9.126564019484902e-06,3.24902601988228e-06,0.13876302592473416,0.1130159159280338,0.11317747832669528,0.09245650165718722,0.0928460040210016,0.08938346715904481,0.02341938444213661,0.021331925134611303,0.010947312090147564,0.010734062180791728,0.006091377087866039,0.004770259279646871,0.004637168610998909,0.004534780607671152,0.004053508434020439,0.003242498846886063,0.0020049217807207903,0.0016382135127703905,0.0013684478916794124,0.0011146986258900495,0.00030942565858166305,9.812237522622598e-05,8.475838735789458e-05,5.868813900160586e-05,2.858548300324715e-05
10,0.29864312993369435,0.15623142938758394,0.14084627576903908,0.1384945036116053,0.13594887391717914,0.11273141281478713,0.10610265804048478,0.0762971986809199,0.0743492405432976,0.030057060361684856,0.0191474895766874,0.010691975125775847,0.008676237493357176,0.007151524315498197,0.006718582869014896,0.005558303899894368,0.0051329750483789524,0.003275848717946142,0.0024909076461652577,0.0009740713542448315,0.0009333981502931897,0.0007809890212131222,0.0005866760601426209,0.00048086825691745673,0.00014699447611310753,0.9429408505471314,0.49328774762583777,0.44471040435298254,0.43728487931607307,0.4292472652253917,0.3559400623297646,0.33501032031180233,0.2409020607121391,0.23475154486559144,0.09490266884319813,0.06045660622192301,0.03375902242039274,0.027394498454900124,0.022580343375926865,0.021213366757798374,0.017549882390160754,0.016206941907655013,0.010343219939630551,0.007864833773443589,0.00307554930685713,0.0029471270473624845,0.002465907895132819,0.0018523808777029167,0.0015183015369532695,0.0004641228357156502,0.17891301730744702,0.07611364773641867,0.047268672304023485,0.04229932288486411,0.03474650840943839,0.02348955671992547,0.016890386350352983,0.010696662109413287,0.010152000961931978,0.0036686312576140008,0.0018570164527297354,0.0008336602668274941,0.0006395259480901286,0.0006136262495472886,0.0005962858978208483,0.0003433252182333353,0.0003018672262205489,0.00023053528906670902,0.00020470057694784878,4.6386682873115746e-05,4.4971219599535435e-05,4.4864871077955056e-05,3.8227645734877975e-05,8.507974347612252e-05,3.0248763551581397e-05,0.2391189061838035,0.13643669651799695,0.13267760178953736,0.13187681681822233,0.13143354394028145,0.11025702771397095,0.10474964864949124,0.07554365589692365,0.07365287805533507,0.029832331827760707,0.019057225584634394,0.010659425061874705,0.008652635644868923,0.007125150023755885,0.006692069851389809,0.005547690513908105,0.0051240910437866756,0.0032677267791791148,0.0024824823414320114,0.000972966226963911,0.0009323141618459296,0.0007796992975491187,0.0005854292840694227,0.0004732818586855726,0.00014384849082061117
11,0.23082756395151788,0.1681791325058346,0.15930607006353437,0.15155192611591392,0.14634217765901678,0.11409752874687737,0.10614045698826698,0.0939583211101829,0.06435557591153646,0.03658856582171191,0.01224284521856286,0.007228315258361891,0.006859605388550651,0.003867132555265409,0.0037585296758358144,0.0031456275733733404,0.001724954176744615,0.0017127227019309724,0.0015174804815662245,0.001245225002112483,0.0007997929931571016,0.0007124528795419173,0.0005477469239020179,0.0004644325681078493,0.00010347938443725021,0.9656919056680601,0.7035954640030443,0.6664740542704687,0.6340337602370628,0.612238218018158,0.47733926607972477,0.44405000175371945,0.39308472789376936,0.2692384638925982,0.15307219488505927,0.05121925790628837,0.030240433235621422,0.02869789589423431,0.016178564391684254,0.01572421258117244,0.013160070807188888,0.007216531065936561,0.0071653593773404875,0.006348542578587207,0.005209532538878619,0.003346019888093024,0.002980623142078638,0.0022915580865284233,0.0019430035307420263,0.0004329171189258606,0.08135311442682362,0.028305356700365047,0.04273494618743846,0.03466485113356396,0.024940165609971685,0.013963393523200859,0.015756843549661285,0.01341068541272753,0.008995824377433402,0.0050046590830485505,0.0012545005357791632,0.0007806658821008813,0.000739841366650924,0.0004605991260672073,0.000455324352577365,0.00032693615475660386,8.723645172289764e-05,9.050298859946867e-05,8.314461360640279e-05,5.5832091271002424e-05,4.137872083350069e-05,4.383664450102942e-05,3.0761180653670374e-05,7.682977931146221e-05,2.025383630982136e-05,0.21601628423072233,0.16578005728217185,0.15346709202120323,0.14753418046449876,0.14420132142712982,0.11323987684318956,0.1049643677208111,0.09299634198507542,0.06372374200151704,0.036244675972509466,0.012178402499975819,0.007186035224989576,0.006819590958321857,0.003839604490707304,0.0037308477666729415,0.0031285916290049133,0.0017227468512116023,0.001710329869576128,0.00151520097187228,0.0012439727020599526,0.0007987218748509263,0.0007111029842199089,0.0005468824758656244,0.0004580336181222991,0.00010147790458147618
12,0.21156055202582902,0.2100267945231621,0.20989077406276696,0.18936042657012778,0.1893598416481218,0.09938992258043317,0.09365565884950196,0.0923745394774424,0.05432847579115495,0.05008062148274719,0.023078407192528363,0.01626183112970603,0.01127911831815771,0.006860928116044509,0.006019377191640958,0.003692104478188776,0.0036901531987937816,0.0035582758401917517,0.0030808697146944967,0.0008310568498705465,0.0006699906235384664,0.00014180594043485467,9.366467611697904e-05,8.209320540874885e-05,7.789779392979383e-05,0.9584602365926574,0.9515116558444734,0.9508954246926664,0.8578841259098856,0.8578814759617792,0.45027907045609156,0.42430039097352895,0.41849636954945113,0.24613134755931013,0.22688674167006775,0.1045551044659397,0.0736730849052851,0.05109925412965538,0.03108295342577095,0.027270366011033435,0.01672682027818488,0.016717980143799355,0.016120519023961263,0.01395766407008017,0.0037650447463931044,0.0030353455093704833,0.0006424418631827046,0.0004243412430711282,0.0003719175069514509,0.0003529104896213399,0.05059166024804107,0.05882242224967153,0.05608933140865335,0.03916957111648734,0.03928611645134004,0.015665135670188384,0.011164473218830202,0.011031053139780348,0.006169388802189887,0.00669495134301665,0.002638882384203044,0.0017794437302754453,0.001329300018153633,0.0006565203791695803,0.0006932530012436602,0.0002901729123676029,0.0002821026357756742,0.0002484279405704104,0.00024400216723990636,4.833130066050573e-05,3.809035027965828e-05,1.0259050538293805e-05,1.3974625532103597e-05,1.4687982935807355e-05,1.3662677657131007e-05,0.20542237241065125,0.20162137053982127,0.2022575683103051,0.18526498819089157,0.18523971140976633,0.09814764508116885,0.09298783238833089,0.09171352904722894,0.05397704997123799,0.049631101887957704,0.022927040330284407,0.016164180514392296,0.011200512108682245,0.006829444750875805,0.005979322875670291,0.003680684061256782,0.003679354390848535,0.0035495930067032,0.003071192136826346,0.0008296502715561659,0.0006689069896817015,0.00014143435447113367,9.261631278201515e-05,8.076854295801344e-05,7.669027016751184e-05
13,0.18189171616270064,0.18129245579666714,0.1802869908989711,0.1491163777604987,0.14860740494566146,0.09589773583517451,0.07858644620237311,0.07538896387184094,0.04245525250762501,0.04134219840127011,0.036108569310269546,0.01578281100994788,0.014659526211840544,0.0055868795029278525,0.005295349449469868,0.0030781452692005247,0.0028886193543371757,0.002887331770561643,0.0026088479896740325,0.0007732261636055168,0.00030840317445957093,8.949152896590417e-05,8.751418184571451e-05,7.084622614008826e-05,5.378734353044425e-05,0.9598751802357691,0.9567127758998837,0.9514067574606854,0.7869138463179506,0.7842279055687854,0.506069536375436,0.4147147588904879,0.39784107166014204,0.2240439752421685,0.21817018926945328,0.19055139071725458,0.08328872189676673,0.07736094673038738,0.02948296427656716,0.027944507943806967,0.01624392417312087,0.015243761958333263,0.015236967148021491,0.013767358333439042,0.004080453023434918,0.0016274988158606898,0.0004722628347674962,0.0004618280196839826,0.00037386823061481627,0.0002838454502210896,0.05726115605919224,0.05229083356734828,0.05920820202556966,0.0386326058530231,0.035276702966177007,0.018881504716730085,0.010193540329109695,0.009374866782307787,0.004345175979576245,0.004624489206829032,0.003829153883174519,0.0018182443784396428,0.0016618713046062136,0.0006057888140947463,0.000631453225424437,0.00018778720382097602,0.00021044949478927845,0.00020822053527516922,0.0002059560950502691,4.02570449803945e-05,1.8553886222604565e-05,6.348737247548515e-06,7.3098013730642674e-06,1.3638168797837845e-05,8.726675911781227e-06,0.17264343722069858,0.17358750892163408,0.1702873685870594,0.1440250529644642,0.14435967245917375,0.09402055369941731,0.07792253372598518,0.07480379500054606,0.04223230885462827,0.04108273929798137,0.03590496286272288,0.015677726581236343,0.014565022915277765,0.0055539393670576784,0.005257565274545044,0.0030724117992845085,0.0028809430373393815,0.002879814049897034,0.002600705658112406,0.0007721774863420663,0.00030784455707837224,8.926604781223854e-05,8.720836443834465e-05,6.952113426961766e-05,5.307469690533108e-05
14,0.16228560479724655,0.1507305392378562,0.13604901206320294,0.13159502272052492,0.12981671158805416,0.1220511423954221,0.11620577315262941,0.11598800790123565,0.047279452307957354,0.04230438805885609,0.012993790784415201,0.012937066253460174,0.004591978361271245,0.0030794884940684884,0.0024469705680837638,0.00226673089955524,0.0013983530828952022,0.001394760401447236,0.0012960957255766397,0.0012700870508122546,0.0012494802055614683,0.0007451039387832312,0.00048791996584116195,0.0003882616772375781,0.00013252348550855632,0.7928451720237368,0.7363929811308584,0.6646664841756791,0.642906550810059,0.6342186243763065,0.5962799911248435,0.5677224811187381,0.5666585905264839,0.23098342915333245,0.2066777880255449,0.06348107278264836,0.06320394548870757,0.022434077737948255,0.01504481921163148,0.011954657367258426,0.011074097744126507,0.006831644075536512,0.006814092055785913,0.006332066481114509,0.00620500128489183,0.0061043266884719056,0.00364020001193709,0.0023837295349421854,0.0018968496723060866,0.0006474425491804263,0.03223900323681705,0.05054285705023551,0.02611476803980298,0.020817259225752244,0.024345689182465408,0.021064217366791843,0.01658191390081651,0.016536684941470828,0.0071490943312825074,0.005848242888378512,0.0011154918904268277,0.0010844121037485116,0.0004412662733828618,0.00027649582481316685,0.0002610249945373854,0.0002075975486219254,6.265181490638709e-05,6.232616983788663e-05,5.700167175686922e-05,5.933502650859687e-05,5.770652716969826e-05,4.767277386443346e-05,2.9169838836528824e-05,6.787684844026569e-05,2.4298713033929267e-05,0.15905113704310508,0.14200392621380006,0.13351910939487585,0.12993803031885354,0.12751339547579627,0.12021971596519494,0.11501661551874265,0.1148031185466825,0.04673582202960421,0.04189820168160939,0.012945820823398776,0.012891537287525555,0.0045707274417053296,0.0030670506099445267,0.002433008613485562,0.002257204516388507,0.0013969488517950298,0.0013933671540547357,0.0012948416657162984,0.0012687003079018286,0.0012481469227666837,0.0007435772900125149,0.0004870472395658265,0.0003822824393784712,0.0001302768082055716
15,0.25170036911120086,0.19545596936000723,0.16424676063584465,0.09370435346763945,0.08078764836439661,0.08057503681663532,0.05797802791727145,0.056839179027121975,0.011148904269840524,0.00993342251330218,0.003572119946409958,0.0033811778025135213,0.0031805036232849986,0.0030026969851095916,0.0029032461709078907,0.002410338496231973,0.0024073461518496837,0.001497620045179419,0.0013331383127848195,0.00037273519542520826,0.0003697769211395172,0.0002700662423792614,0.00024815938540842525,0.0002204993005124681,7.08366026108059e-05,0.9751331402447181,0.757232076594192,0.6363219094172016,0.3630277570674968,0.3129860854822816,0.31216238956577236,0.2246174553807952,0.22020534705359193,0.043192888708614686,0.0384838906791372,0.013839044229349631,0.013099299535925956,0.012321851162496325,0.011632995814160545,0.01124770522005119,0.009338090981682319,0.009326498093739805,0.005802053221876883,0.0051648209890072655,0.00144404413421473,0.0014325832400408456,0.0010462858832321874,0.0009614147235024786,0.0008542545093984068,0.0002744339191557763,0.10187010792923736,0.047756028214011516,0.03393556946716671,0.017995823380559675,0.016137159464237095,0.01659206236710273,0.00891420266455332,0.008718565720715145,0.0012903744492979092,0.001317824251492422,0.0003193662081596663,0.00029146165573236095,0.00029252188121422503,0.00023227686544993655,0.00023262853356196715,0.00014674711671446922,0.00014927228455779735,0.00010161204494835701,0.00010138753184991632,3.194914982903963e-05,3.1227571938642704e-05,2.3186445514750455e-05,1.7462034757578414e-05,3.4729794988928894e-05,1.3089369041764817e-05,0.23016419556742593,0.18953204934174753,0.16070275512357451,0.09196007938037035,0.07915956172614384,0.07884820875840054,0.05728864383131423,0.056166528148451494,0.011073978517166601,0.009845619435564073,0.003557814797965965,0.0033685922037919513,0.0031670229311989346,0.0029936994909581325,0.002893911245056444,0.002405867192958456,0.002402713732405169,0.0014941689302232926,0.0013292773711306972,0.00037136340386994214,0.0003684559813033812,0.0002690690692317597,0.0002475442544443568,0.00021774706167136833,6.961675579578326e-05
16,0.1315264933766441,0.13121509946172494,0.12857357213932402,0.12414296973871572,0.09028290317640343,0.08022663864559837,0.07490820547885321,0.01602303315689608,0.01562244312233027,0.014263427088159527,0.013673138797499868,0.005808277531671177,0.004486766727833383,0.00391777360269962,0.003514008137034935,0.0024483330245013797,0.002363732981728269,0.0010529062032754181,0.0010522283140110588,0.0010485729539222437,0.0006644035570945125,0.00029726323086821303,0.00019191415079193716,0.00017015670642865508,4.4826337672382474e-05,0.7468360352123619,0.7450678728380977,0.730068706193263,0.7049107821467586,0.5126459599484768,0.455544302796209,0.4253450825644377,0.0909822671292889,0.08870762978832382,0.08099084117263693,0.07763905587592022,0.032980663072529226,0.02547683731172035,0.02224597059636511,0.019953302466993134,0.013902167403352962,0.013421789960744992,0.00597863041975048,0.005974781217072679,0.00595402528748071,0.0037726278989322535,0.0016879252769271822,0.001089730287784357,0.0009661867866427641,0.00025453369462579713,0.03075420993822778,0.03333600771713575,0.04521480558710531,0.03911520671517911,0.014779562975644214,0.011578229271226053,0.010964531249078818,0.0016955602185151995,0.0016589053993802505,0.0013229211503688226,0.001173309001666215,0.0005083410040078778,0.00037230886228508786,0.00040835710714094735,0.000366340361500096,0.0001579650229175808,0.00019378810399201294,5.491630613730859e-05,5.491568946275518e-05,5.054713470199904e-05,3.249554746745018e-05,2.2012265122361106e-05,1.2246339897127707e-05,2.580844033234025e-05,5.408508189682606e-06,0.12788040127803718,0.1269098613829258,0.12036106018304352,0.11781968230807828,0.08906496013701912,0.07938676309885888,0.07410140553694018,0.01593306835146262,0.015534116067106987,0.014201944653080077,0.013622704230889885,0.00578598974321252,0.004471293077070285,0.003896433558404074,0.003494860215614312,0.002443231804475114,0.002355775833915696,0.0010514730962873418,0.0010507943147245258,0.0010473539167209134,0.0006636084132036241,0.0002964471092967368,0.00019152302324606932,0.00016818807671847472,4.449886052788984e-05
17,0.19711413038185843,0.1785568056671367,0.16954734182442374,0.15577851788982078,0.15132796240661456,0.056157263692662246,0.05483122599634852,0.03251580619767308,0.02535919070949077,0.013435854234078988,0.00936137896607356,0.003252528009112369,0.0028479609191737385,0.0028349151407215103,0.002805122442878799,0.0027166048031742407,0.002695662339467434,0.0017194180824537783,0.001712935078878199,0.0008327997027743447,0.000563475874876059,0.0005506918011931353,0.0005003045253285198,0.0004234592210611863,8.07387006909695e-05,0.9895016634392054,0.8963449544877672,0.8511179611626842,0.7819992523187388,0.7596577182778776,0.28190625263868757,0.27524961922664537,0.1632274878433857,0.12730168731131522,0.06744721998667756,0.046993587121682646,0.01632750462467861,0.014296600966521198,0.014231111904654698,0.014081554265044616,0.013637200775207574,0.013532070804899226,0.008631380456791692,0.008598836149543447,0.0041806068880525715,0.0028286166720650156,0.0027644413531760226,0.0025115001095035393,0.002125741076131792,0.0004053036607921808,0.06703688104322543,0.039736766633146466,0.0568230080803248,0.044055627665644775,0.03399068666867861,0.01038865013264753,0.00859450872695024,0.004712220658354574,0.0034141980165485397,0.001545835668760177,0.0007372276001404611,0.0002911899264452013,0.000282945037717346,0.0002885797356007918,0.0002882189211240211,0.00027956716173481287,0.00025431595533787095,0.00014142562194799718,0.0001411054846566287,3.8075096217467225e-05,3.2935194338177626e-05,3.056966242130351e-05,2.653223610101359e-05,6.781756642904308e-05,1.2239433869748931e-05,0.18536460551084913,0.17407906889570177,0.15974181316246328,0.14941903595906142,0.1474611319159373,0.055187989761076126,0.054153464930741246,0.03217254464837389,0.025128306853907188,0.013346631450842082,0.009332304732060329,0.00323946706678696,0.0028338707632445163,0.0028201889282976483,0.002790276289733407,0.0027021813149211314,0.0026836391045152895,0.001713591939676903,0.0017071133022301946,0.0008319288623368392,0.0005625125194528976,0.0005498426644420995,0.000499600498910555,0.0004179934085429924,7.98056016067419e-05
18,0.1297990844257858,0.11724626008647213,0.10725047191429661,0.10196199143743884,0.09385601261426986,0.06661911513553495,0.025796180662870465,0.025388098186827756,0.023491044210550642,0.009306133893766057,0.0075383961248565575,0.00753545059507607,0.007344526147443238,0.007169556381136135,0.007163856008954632,0.005229060727112411,0.0012230850645256525,0.0012214320743858791,0.0006209972872222987,0.00040279914032624673,0.00021919023910044208,0.0002002254511081434,0.00014326913875670433,0.00011727503234613714,4.139986943429866e-05,0.7097752852930914,0.6411331641557528,0.5864735844443744,0.5575547923293587,0.5132291835837584,0.3642907163827736,0.14106025146833517,0.1388287499355032,0.12845516345617525,0.05088837004239541,0.04122191835052311,0.041205811424580345,0.04016178669291515,0.03920500632464301,0.03917383520113854,0.028593869408402358,0.0066881484908144296,0.006679109509120263,0.003395775314243126,0.00220261087361012,0.0011985894598503855,0.0010948850472398857,0.0007834330595211337,0.0006412904983842846,0.00022638529592731502,0.0190177663947484,0.035338857324667315,0.018835343662490883,0.015276248278642532,0.0226111305067934,0.01321228357044248,0.003323232154508727,0.0031973380448470025,0.003122264491197402,0.00124764456533044,0.0010016171674115206,0.0010034805678115607,0.0009965478769111196,0.0009650052763793338,0.0009665031000767406,0.0006228738223203809,7.640194319587645e-05,7.382459150926894e-05,5.6875715148071296e-05,2.2150811542164348e-05,1.4643518416157186e-05,1.2375499156381641e-05,9.779103951996314e-06,1.980700416280278e-05,7.131465820737817e-06,0.12839831338116184,0.11179378635349764,0.10558358563221458,0.10081113002252093,0.09109164550635113,0.06529580433914478,0.025581224850243025,0.025185959560258583,0.023282624906763683,0.009222120747816243,0.0074715580159160164,0.0074683359874109095,0.007276603373793391,0.007104315837492723,0.007098359294553738,0.005191830533568808,0.0012206964479925437,0.001219199016578951,0.0006183872441794458,0.00040218961820960385,0.00021870054477596672,0.00019984263381993823,0.00014293500357149695,0.00011559029283587021,4.0781017452052676e-05
19,0.2672767947601071,0.21314338897866408,0.18254149332955996,0.17838003905167588,0.1563450157678917,0.10519204098080424,0.0814646373494328,0.07212712939210444,0.057575002372378906,0.023260421225887225,0.013354285618806236,0.0035137853475144584,0.0034054473618628815,0.002929313790043636,0.0028180771384554203,0.002176317322283638,0.0020746181600645704,0.0020704448735037943,0.0019930853927052346,0.001055642904879099,0.00031752618604182956,0.0001902493597529387,0.00018460374191987296,0.00017526975369549694,6.371028085538695e-05,0.8319666031302791,0.6634626903073083,0.5682065525816831,0.5552529739413801,0.4866633925384727,0.32743682477070485,0.2535792816270471,0.22451392717331314,0.1792167524006664,0.07240394233270431,0.041568590544801214,0.010937545335068804,0.010600315962075842,0.009118229832083576,0.008771977628451392,0.006774337935244318,0.006457773578774336,0.006444783169161805,0.006203982225265174,0.003285955454827726,0.0009883805387715739,0.0005921992357152714,0.0005746258227470293,0.0005455714243520542,0.0001983143579498046,0.1948884873895716,0.13147358747834467,0.08047565913741606,0.07280841805594138,0.04320844037837217,0.02491928033910217,0.012213271601550167,0.009739292210934298,0.007906136254834462,0.0028687585845628243,0.0012821775594658957,0.00037305417150858516,0.00035318223001212687,0.0003274825441907632,0.0003217036267204462,0.00023582713453325393,0.00017931171758305524,0.0001742729930369107,0.0001700373279757647,4.383456619047033e-05,2.0202795093324876e-05,1.4592894722981715e-05,1.4993956916619787e-05,2.440460370324785e-05,8.244600616502525e-06,0.18290807117303814,0.16776412030253715,0.16384463699915297,0.16284462715198397,0.15025576406757565,0.10219782264357903,0.08054392053570132,0.07146655848419883,0.05702958800218908,0.023082838209137153,0.01329259060885639,0.0034939258797987323,0.0033870834130299357,0.0029109507834709533,0.00279965453848149,0.0021635024034859906,0.002066854571083103,0.002063097403933246,0.001985818896503365,0.0010547324179281093,0.00031688282675570745,0.0001896888671219454,0.0001839938118165978,0.00017356238612835327,6.317457120825317e-05
20,0.18303391519753862,0.15433530177256313,0.1536846553157484,0.15331580360586716,0.1107969007613193,0.10576733857399581,0.10386579987579067,0.03897414398425649,0.03663067024108453,0.029555504634870198,0.0273012082976341,0.010198192956016126,0.009836658705335434,0.009473346907500655,0.00946616921069536,0.00866344071246547,0.004360589991453571,0.003474206050040512,0.0034433970846789114,0.0005399673149484453,0.0003264041011207455,0.0003151998121280308,0.00031519374680639967,0.00027112089421195705,4.7577602050466496e-05,0.9930671713407087,0.8373602313204247,0.8338300897304657,0.831828851196172,0.6011386726531663,0.5738503250862304,0.5635333537523468,0.21145776661172339,0.1987430364551218,0.16035608129576004,0.14812519127427576,0.05533122438367567,0.05336968739049724,0.05139850615339641,0.05135956290588142,0.04700428635382058,0.0236587780112548,0.018849621235741913,0.018682464389151165,0.0029296418289122684,0.0017709351682946696,0.0017101452782632475,0.0017101123703085169,0.0014709910959171373,0.0002581366116571277,0.03597951003329113,0.051906210793068314,0.04555723640678269,0.04716921583365177,0.018783669239175963,0.015586196304223532,0.0164174122338253,0.005246649733672441,0.004297462281605296,0.0033968731883403844,0.0028929223004992358,0.001388360471315686,0.0014057130251538062,0.0013606211040574521,0.001360988854276179,0.0011959431613540739,0.00043945076885005857,0.00030507755996011756,0.0003024405314264874,3.031444662443178e-05,2.254041505391438e-05,2.2067143529253513e-05,2.206119932306268e-05,4.5206792804960584e-05,1.0469464565957786e-05,0.17946277878798172,0.1453448680013632,0.14677708094418865,0.14587940469083086,0.10919307207065324,0.1046126206238639,0.10256009438072121,0.03861938070292831,0.03637771048663255,0.029359650998677895,0.02714750403028019,0.010103246743984084,0.009735698504789695,0.00937512729732486,0.009367820923995764,0.008580496776598348,0.0043383900349463905,0.0034607853675931535,0.003430089387716549,0.0005391156977296135,0.000325624886821691,0.0003144264027431622,0.0003144207396312859,0.0002673254293227275,4.6411405156218965e-05


==> data/range_evaluation_n_50_ntest_40_neval_20_classicParallelChannelProblem_weightedL2_contrast2.csv <==
vecNr,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,error_dim_26,error_dim_27,error_dim_28,error_dim_29,error_dim_30,error_dim_31,error_dim_32,error_dim_33,error_dim_34,error_dim_35,error_dim_36,error_dim_37,error_dim_38,rel_error_dim_1,rel_error_dim_2,rel_error_dim_3,rel_error_dim_4,rel_error_dim_5,rel_error_dim_6,rel_error_dim_7,rel_error_dim_8,rel_error_dim_9,rel_error_dim_10,rel_error_dim_11,rel_error_dim_12,rel_error_dim_13,rel_error_dim_14,rel_error_dim_15,rel_error_dim_16,rel_error_dim_17,rel_error_dim_18,rel_error_dim_19,rel_error_dim_20,rel_error_dim_21,rel_error_dim_22,rel_error_dim_23,rel_error_dim_24,rel_error_dim_25,rel_error_dim_26,rel_error_dim_27,rel_error_dim_28,rel_error_dim_29,rel_error_dim_30,rel_error_dim_31,rel_error_dim_32,rel_error_dim_33,rel_error_dim_34,rel_error_dim_35,rel_error_dim_36,rel_error_dim_37,rel_error_dim_38,scalar_error_dim_1,scalar_error_dim_2,scalar_error_dim_3,scalar_error_dim_4,scalar_error_dim_5,scalar_error_dim_6,scalar_error_dim_7,scalar_error_dim_8,scalar_error_dim_9,scalar_error_dim_10,scalar_error_dim_11,scalar_error_dim_12,scalar_error_dim_13,scalar_error_dim_14,scalar_error_dim_15,scalar_error_dim_16,scalar_error_dim_17,scalar_error_dim_18,scalar_error_dim_19,scalar_error_dim_20,scalar_error_dim_21,scalar_error_dim_22,scalar_error_dim_23,scalar_error_dim_24,scalar_error_dim_25,scalar_error_dim_26,scalar_error_dim_27,scalar_error_dim_28,scalar_error_dim_29,scalar_error_dim_30,scalar_error_dim_31,scalar_error_dim_32,scalar_error_dim_33,scalar_error_dim_34,scalar_error_dim_35,scalar_error_dim_36,scalar_error_dim_37,scalar_error_dim_38,flux_error_dim_1,flux_error_dim_2,flux_error_dim_3,flux_error_dim_4,flux_error_dim_5,flux_error_dim_6,flux_error_dim_7,flux_error_dim_8,flux_error_dim_9,flux_error_dim_10,flux_error_dim_11,flux_error_dim_12,flux_error_dim_13,flux_error_dim_14,flux_error_dim_15,flux_error_dim_16,flux_error_dim_17,flux_error_dim_18,flux_error_dim_19,flux_error_dim_20,flux_error_dim_21,flux_error_dim_22,flux_error_dim_23,flux_error_dim_24,flux_error_dim_25,flux_error_dim_26,flux_error_dim_27,flux_error_dim_28,flux_error_dim_29,flux_error_dim_30,flux_error_dim_31,flux_error_dim_32,flux_error_dim_33,flux_error_dim_34,flux_error_dim_35,flux_error_dim_36,flux_error_dim_37,flux_error_dim_38
1,0.4735600544796954,0.4183769203245539,0.34746777475200213,0.3281173045423564,0.22884617194561066,0.2016573144148793,0.19526638956861653,0.028505671612125007,0.006721918903356221,0.006235431768829069,0.005287040207878426,0.005283399681719407,0.005273080033982014,0.004972163934824969,0.004972108420385034,0.004952361782239601,0.001230789057548484,0.0012298081109588389,0.0011025107550628192,0.0007479347623219482,0.000604279135829102,0.0005789123813184631,0.0004590719755987965,0.0003625860777233931,0.00036201452788345095,0.00036026689967218813,0.0003167563882955919,0.00030925615013423886,0.0002806327124331211,0.00028053183000206614,0.00023876960788186862,0.00023327938436563857,0.00023285737844859245,0.0002315235416266356,0.00022563785639929653,0.00022356632820175017,0.00022311790233434556,0.00021987072095044658,0.9785467685249635,0.864518405926005,0.7179944020483471,0.6780093148055224,0.47287916269189273,0.4166971253242888,0.4034911574707133,0.058903052689539534,0.013889921582159388,0.012884662779358642,0.010924941961511687,0.010917419314542333,0.010896095180781015,0.01027429341848755,0.010274178705527092,0.01023337499169258,0.0025432564330689217,0.0025412294417585008,0.002278186951000524,0.0015455043934010906,0.0012486597846651333,0.0011962428727665475,0.0009486091446968408,0.000749234297344183,0.0007480532681512945,0.0007444420346392255,0.0006545335427770545,0.0006390353314170964,0.0005798889312899181,0.0005796804716109906,0.0004933845792198108,0.0004820397868762306,0.0004811677696473332,0.0004784115791715559,0.0004662496195525258,0.00046196909123422304,0.00046104248080895417,0.0004543326267577717,0.08149266165320726,0.08494021478280597,0.08108262636696874,0.1318213125289155,0.05024084548738129,0.08282089378645584,0.08462729037378883,0.005123166658733884,0.0008923229714600466,0.000787987982144511,0.0005863770200361665,0.0005907938766646024,0.0005783387334028848,0.00048753141506053236,0.00048733775834263165,0.0004988882489216529,0.00010189263476244484,9.926682792179791e-05,9.078924247291444e-05,7.556769003315554e-05,4.5797341813928624e-05,3.9574914490041145e-05,6.011856975020198e-05,3.064466989689662e-05,2.819659111240898e-05,2.9789197347269713e-05,3.578209265727882e-05,3.019903958005166e-05,3.660655065469251e-05,3.823968847875648e-05,3.887186103997651e-05,3.6781314859655396e-05,3.4532361596316414e-05,3.9724693779909364e-05,2.914308704565265e-05,3.281662132650644e-05,3.1523591575278696e-05,2.4013679110666233e-05,0.4664955211955287,0.4096637735667006,0.3378749209286517,0.3004731387383828,0.2232631359156121,0.18386509187291125,0.17597495452237838,0.028041513465666346,0.006662428495518913,0.0061854413168114875,0.005254422532505038,0.005250264259262417,0.0052412686779276735,0.004948204453547084,0.004948167747091578,0.00492716934327158,0.0012265641422943409,0.0012257952874173126,0.0010987662528856546,0.0007441074740335848,0.0006025411832241382,0.0005775581108312128,0.0004551184860576112,0.0003612887598109644,0.0003609147692299631,0.0003590332055963848,0.00031472885373148374,0.00030777814153102776,0.0002782349362260898,0.0002779133567667373,0.0002355841761819967,0.00023036146823461216,0.0002302825974765185,0.00022809011164764005,0.00022374789991845526,0.0002211446867332004,0.0002208797444680557,0.00021855543266375034
2,1.096905092879355,0.8168356719439122,0.6948110618522771,0.6891781101216912,0.6891343404573934,0.6348448127646298,0.6342375252293778,0.15470728398084882,0.03455677539090401,0.033192297267647344,0.015099467186522133,0.007659109404211255,0.003989256387005394,0.003981469692345517,0.0039259874290662675,0.003905050596115281,0.0028422719465428245,0.0026196463478693442,0.002191941635803801,0.0020483525964194345,0.0017393383539809717,0.0016627334024345317,0.00165975482443112,0.0014517052456722497,0.0012737878167856445,0.001073075054840175,0.0006512818087701358,0.0005659616580591326,0.0005578235673376002,0.0005236565729640428,0.0004279076068958081,0.00041227342044979526,0.00040215147656325674,0.0003560557282237044,0.00032288039926125595,0.0003176662948057295,0.0003122631180664659,0.00030203796065083694,0.8772069927903102,0.6532324154944742,0.5556480009815348,0.5511432679100987,0.5511082648311237,0.5076923361090083,0.5072066816289484,0.12372110606885775,0.02763543101218802,0.026544242942226355,0.01207520895782901,0.006125073510492945,0.0031902519383228247,0.003184024833488771,0.003139655061080627,0.0031229116469140674,0.0022729959438645055,0.0020949598191366344,0.0017529196857569945,0.001638089961422892,0.0013909678939819725,0.0013297060768793594,0.001327324075491887,0.001160944553216816,0.001018662040562124,0.0008581498508897696,0.0005208371814835955,0.0004526057243452641,0.00044609760423967593,0.00041877388536766573,0.00034220239059319884,0.0003296995607986631,0.00032160493163198165,0.00028474165782292745,0.0002582109846198453,0.00025404120829259654,0.000249720228793338,0.00024154305863923975,0.26428165928659525,0.17494304311717787,0.16169072178528796,0.18836947669084464,0.19039385783206525,0.27877798101352275,0.27992167277325636,0.028533153742252744,0.0036010457126378903,0.004039965565782463,0.001367085961061557,0.000417341343191876,0.0002884632710546114,0.00027899498848545014,0.0002854105349768939,0.00028230792029393137,0.0002124445023004829,0.00032685322297610416,0.00020840893575655098,0.00018426342036713538,0.00015556763437500675,0.0001766705919421326,0.00016653599968692145,0.0003032457287561203,0.00013689363863111952,8.172626186662831e-05,0.00013803579926686342,8.936815517508683e-05,8.327538101557732e-05,0.00012484288542602973,0.0001316046119599346,0.0001266473413046657,0.0001105105221131194,6.552088894249402e-05,3.915489725899936e-05,4.302233662202713e-05,4.5599967201387017e-05,5.944926131112798e-05,1.064591934662944,0.797881850041072,0.6757355415847545,0.6629354476282915,0.6623113452882036,0.5703602138966056,0.5691230934700398,0.15205328952131214,0.0343686367956729,0.0329455198188033,0.015037452752774554,0.007647730582920667,0.00397881332340634,0.003971682604069202,0.003915599330844585,0.0038948327815658055,0.002834321285871917,0.002599175630567378,0.0021820114230377127,0.0020400478796275454,0.0017323673457913596,0.0016533208610291987,0.00165137876879614,0.0014196795935363358,0.0012664104918603094,0.0010699583596764652,0.0006364857520445041,0.0005588612808503056,0.0005515726091766673,0.0005085572341113132,0.0004071672213601833,0.0003923389149062748,0.0003866694125532732,0.0003499752772884076,0.0003204974980366387,0.000314739500868864,0.0003089156808836742,0.00029612955780144225
3,0.44393170409754235,0.41802460355164883,0.3725046827157654,0.3650344166934474,0.3278004511566835,0.3069024034605591,0.2969140494369542,0.026193294845917203,0.008425848106807863,0.008424476747716559,0.004616833695728329,0.004148749353970192,0.0036307526132938884,0.0036134050087094963,0.0035550132609340718,0.0035188250643947336,0.0012229408474645294,0.0012031172871362797,0.001138897323035548,0.001125898181726726,0.0009585943523615627,0.0008915174581440702,0.0007278936173716238,0.000645869175827575,0.0005854715067077702,0.00041834932790034304,0.00032777043677988186,0.0002889556780967041,0.0002849982508039322,0.0002802785222146756,0.0002741606631379061,0.0002708377362855531,0.0002677539035267593,0.00026170027364738044,0.00025046671035358723,0.0002503541324118457,0.00023446661335418937,0.00023398908209923235,0.915090857117893,0.8616877083336104,0.7678560153295563,0.7524573130648502,0.6757057291557883,0.6326279038916229,0.6120385849484343,0.053993090401188035,0.017368474688416985,0.01736564786132918,0.009516829423983901,0.008551951949477594,0.007484188424064682,0.007448429242637564,0.00732806443420594,0.007253468527936858,0.0025208877356164344,0.0024800247861031,0.0023476460858422457,0.0023208505331653575,0.001975981709425673,0.0018377139262154782,0.0015004307826252646,0.001331351134056917,0.0012068514547309702,0.0008623570731927338,0.0006756438595449005,0.0005956337353200063,0.0005874761617565542,0.000577747231742676,0.0005651362898914552,0.0005582866327180814,0.0005519298279744563,0.000539451283856377,0.0005162951745537024,0.0005160631139816595,0.00048331365432884515,0.00048232930362497383,0.11285653399044515,0.12447975288232273,0.08089992694733796,0.06650242763098842,0.08568331472416091,0.12431985778972968,0.12702157456912505,0.004677387022887763,0.0008934453529974515,0.0008855808973018455,0.0002875631197723438,0.00026180704220794354,0.00028319159687121426,0.0002892848977760538,0.0002892526827598783,0.00027726610654619995,0.00018864573015238572,0.00021025373828824706,0.000181219644727159,0.00017895121687105768,0.00014610531104133453,0.00011884274513076017,0.00018327669662272208,0.000248645951846964,0.00017606964464192464,9.806629217556634e-05,0.0001401445537758854,0.00010804002380130914,0.00010124569989902236,8.30457160397886e-05,8.463684966000069e-05,8.289272052896466e-05,7.537417690048772e-05,6.121352933966905e-05,4.527322721526281e-05,4.4438401489574995e-05,5.086751721980036e-05,5.387619785832025e-05,0.42934690011529303,0.3990605972742348,0.36361372425293365,0.35892555285171673,0.3164040223454904,0.2805951856483093,0.26837189187213756,0.025772286385248668,0.00837834540468492,0.008377801319388698,0.004607869445433464,0.004140480440084027,0.0036196915695127854,0.0036018064918712073,0.0035432262376164066,0.0035078844536234814,0.0012083033993548701,0.0011846031285379836,0.0011243871898872291,0.0011115858840395176,0.0009473945168012103,0.0008835608525197623,0.0007044421698659234,0.0005960890729700623,0.0005583693807886792,0.00040669295850015056,0.0002962987736623837,0.000267997643947365,0.0002664081665663764,0.00026769284462286474,0.00026076938641613373,0.00025784079638332984,0.00025692583815255157,0.000254440439106867,0.0002463410398063281,0.0002463786112647348,0.00022888225896664915,0.00022770209890550508
4,0.4010610151588094,0.26887021021201823,0.2647585773063716,0.25559120563716803,0.12857578749624612,0.09123583468502111,0.08142102815842917,0.012702910452804079,0.006641595848987793,0.00619581916927017,0.004342513144894911,0.003592967062535312,0.0035625292041780578,0.0026939106922319322,0.0019309626142177106,0.0019280195032056885,0.0012527255057588824,0.0009099565393501852,0.0009086039673356873,0.0008376340008201403,0.0006775828369354331,0.0006414365849838317,0.0006264309393260964,0.0006225490494929618,0.0004984658745971375,0.00047851938887422807,0.00044771689923764525,0.0004364423240563135,0.00042043806475936885,0.0004143379966986579,0.0003241820466400083,0.000308681258296752,0.00030686770545073526,0.00030026731832658406,0.0002921362219884534,0.0002912929881258275,0.0002873419368702377,0.0002829644105540995,0.8750459834470412,0.5866284396189095,0.5776575655536003,0.557655941225376,0.2805301990585638,0.19906086024330547,0.1776466446880905,0.02771556035036752,0.014490816987121105,0.013518209133558461,0.009474614938581387,0.0078392346248964,0.0077728244661087196,0.005877648641738876,0.004213027484330627,0.004206606123558654,0.002733231056481295,0.001985368272591775,0.001982417193668932,0.0018275729634956008,0.0014783689201959042,0.001399504030836391,0.0013667642993104249,0.0013582946850166416,0.0010875665920282126,0.0010440467993881718,0.0009768410780193473,0.0009522418989553102,0.0009173233646512692,0.0009040140679270162,0.0007073093297428904,0.0006734892822504702,0.0006695324226363602,0.0006551315159815533,0.0006373908657493566,0.0006355510748529386,0.0006269305622602893,0.0006173795546190862,0.07031654269531659,0.052998694005913456,0.05792013288501214,0.08806742146384001,0.024031437823723408,0.033865494472196556,0.035112362017434826,0.001929483211249853,0.0010165332107958149,0.0008616798616214751,0.0004520376808573959,0.0004192352362576289,0.00040625923421360935,0.00027604304791010103,0.0002366206028756849,0.00023884829600124045,0.00015214981217710684,0.00018197978150266567,0.00017820192746621696,0.00017454201926793338,0.0001430155473316355,0.00012456661561163431,0.0001457304748679583,0.00015982691858732492,7.13696620133336e-05,5.502108286050969e-05,7.686996882979369e-05,6.251479574236965e-05,7.355024855117343e-05,9.35012262621704e-05,9.883233401186433e-05,9.501608443544926e-05,0.00010138709232477182,8.574202496603669e-05,7.077123799711085e-05,6.796157027189127e-05,7.217499145588216e-05,6.179263986616267e-05,0.3948487326858128,0.26359500824773296,0.25834543244244995,0.2399395625480956,0.12631002781412234,0.08471780105046474,0.07346091382451157,0.012555517851106902,0.006563341805257519,0.006135607793395182,0.004318921433491256,0.0035684246004565713,0.003539289161009272,0.00267973040685477,0.001916410005140143,0.0019131677125225623,0.001243451497821012,0.0008915740365389782,0.0008909574863625513,0.0008192470951061268,0.0006623179403661828,0.0006292249604321046,0.0006092440811692263,0.0006016832016264629,0.0004933301120770876,0.0004753456489433995,0.00044106850914010895,0.00043194189718174597,0.0004139547405655162,0.0004036502151563002,0.00030874936294261697,0.00029369382513464885,0.00028963502232728596,0.0002877651257705869,0.0002834343029169956,0.0002832540024385397,0.00027812975262039657,0.00027613498021547306
5,0.7384132900574872,0.5164258717043593,0.21734890289038275,0.21336161256699404,0.13658503723828985,0.11414389981096655,0.07624556723991449,0.01918049597691191,0.00993338610144008,0.008811902808363605,0.0038644551329233374,0.0037119703811927477,0.0033498876518270916,0.0033498186861552,0.002931153169565211,0.0028771744851925052,0.0027661119041375404,0.0024747518280156403,0.0018968541565455195,0.0018962136894709926,0.0016278084438970857,0.001025138771509442,0.0006934922623760797,0.0006564786494052308,0.0006148233616654946,0.0005828645894438181,0.0005365524378071919,0.0005343114061603505,0.00042879791006378585,0.00040839936967517463,0.0004068812806851289,0.00038631056438095105,0.0003863034826481749,0.0003861671822223635,0.00029505704593324505,0.00029502606564747833,0.0002772503829797269,0.00027098163148167083,0.952415298324426,0.666092968916455,0.2803395103719147,0.27519665019592743,0.17616920055411134,0.1472243225496545,0.09834254833504527,0.02473925922492378,0.012812213721719744,0.011365709630415896,0.00498442571097007,0.004787748846854976,0.0043207297190166,0.004320640766174265,0.0037806404056036132,0.0037110179794200486,0.0035677679828498214,0.00319196787530048,0.0024465877601465985,0.002445761677181861,0.0020995690158672037,0.0013222376439284956,0.0008944755584033084,0.000846734907314876,0.0007930073622752383,0.0007517865121233936,0.0006920524819929101,0.0006891619695208027,0.0005530692566523234,0.0005267589475189525,0.0005248008961162957,0.0004982685121933772,0.0004982593780801028,0.0004980835759751586,0.00038056850846137616,0.00038052854967608887,0.00035760123737160857,0.0003495157181799402,0.15859019995746457,0.12903762642422154,0.10319813189171363,0.12451075622133359,0.05884735982923054,0.02723042999687436,0.028163151635845173,0.003184224511713726,0.0009522351453597614,0.0010894813629983488,0.0003376497795053743,0.0002844969622431369,0.0002911408608521176,0.0002905792047030102,0.00022366979542602045,0.00021794657434898442,0.00023898096325276492,0.00021217384194606234,0.00017315458307242692,0.0001740066503987633,0.00011680449088134534,0.00011569042764382389,2.9317184659632082e-05,3.4152653908554455e-05,5.055190007483337e-05,3.149739015999183e-05,5.2882111836665945e-05,6.109307049526599e-05,0.00010499863882651576,6.487355098052866e-05,6.5114347814889e-05,5.953500654399394e-05,5.985463450941318e-05,5.770781962047147e-05,2.4421504818951505e-05,2.4662863138440697e-05,1.8921068666808056e-05,2.4742995762945723e-05,0.7211819017494645,0.5000449699101176,0.19128693411133316,0.17326352559722347,0.12325770011854874,0.11084824557132736,0.07085353494126255,0.01891433689504698,0.009887639135214463,0.008744293079702077,0.0038496761033595416,0.0037010519571233605,0.0033372120518489552,0.003337191776914943,0.002922606837408389,0.0028689078599655827,0.0027557690696816723,0.002465639647446601,0.0018889344037221166,0.0018882129227802136,0.0016236123431818943,0.001018589822157809,0.000692872297511689,0.0006555896684328685,0.0006127416025115999,0.0005820129242900194,0.0005339400722595512,0.000530807230066162,0.0004157438316074569,0.0004032139227931703,0.0004016372720261558,0.0003816954743616114,0.00038163831494473057,0.0003818309837876062,0.00029404464024571336,0.00029399340569687056,0.0002766039913358287,0.0002698496410246693
6,0.46702553710381745,0.43348262012998606,0.43299094688453577,0.3319652624528981,0.28747348397079847,0.1606218281850293,0.09448926681449767,0.06569344618714393,0.018955820881154564,0.011005409193597814,0.0022432576188790394,0.0022002036377251595,0.002192267278814084,0.0021762152738794747,0.002140024191856518,0.002080811131906396,0.0011139865624224332,0.0009279890138703309,0.0008976815682206149,0.0008823068155126752,0.0005259769885779204,0.000517854861414286,0.00040248543840143615,0.00040238443096915044,0.0003932395273822259,0.0003829781456602917,0.00033343178224530133,0.0003293519454100547,0.0003200359299579621,0.00028418766348055965,0.0002635041119797498,0.00026332039678905647,0.00026312355893881855,0.0002629647921642135,0.000223346005615441,0.00021605830637537885,0.000215805332948707,0.0002133094541478823,0.5714521112270133,0.5304090221482519,0.5298074111188235,0.4061924563250774,0.3517523481812938,0.19653675341756233,0.11561699889964303,0.08038245349542092,0.023194328793564246,0.013466210772111643,0.0027448484086846554,0.0026921675883173454,0.002682456665263086,0.00266281544357274,0.0026185320616449307,0.0025460790040872086,0.0013630731563899722,0.0011354866897862834,0.0010984025210921458,0.0010795899847391448,0.0006435850648416767,0.0006336468358872259,0.000492480892884242,0.0004923573002627609,0.0004811676028125467,0.0004686117835195171,0.0004079868888880632,0.00040299480347144676,0.000391595733666109,0.000347731820593222,0.00032242344185635864,0.000322198648081189,0.00032195779742924096,0.00032176353051804933,0.0002732860117983062,0.00026436878825085967,0.0002640592501479704,0.00026100529464279,0.1917161900429038,0.20279845042427558,0.2076698667708895,0.07416676062872637,0.12656719773138622,0.02519436851505713,0.020259583252757882,0.012434244340065856,0.001772119501010692,0.0013644339861563148,0.00019480631815001364,0.00020486036383967048,0.00020064307605734615,0.0001920934017472579,0.0001966874782413316,0.00018168910329392963,9.31821153824379e-05,8.541826394171271e-05,7.099151409863654e-05,7.551794498754788e-05,8.982984697757596e-05,9.80298176878304e-05,4.891650449544461e-05,4.740219432006598e-05,3.268631377809013e-05,4.571620831771307e-05,7.070641124859156e-05,5.917667732692288e-05,6.981921157287274e-05,2.1659805630745235e-05,2.4203918475695986e-05,2.3876226607613563e-05,2.5133686436856875e-05,2.3002197509812187e-05,2.7754583638960734e-05,3.190884645880153e-05,3.2761209496865134e-05,2.635763989910732e-05,0.4258611919188485,0.3831187419851324,0.3799399775218816,0.3235741446612549,0.2581118913276432,0.15863358876552144,0.0922917701074473,0.06450595662134402,0.018872804183601148,0.010920501426946881,0.002234783041610011,0.002190645630581656,0.0021830662330284793,0.0021677207023211003,0.002130966348311068,0.002072863728374305,0.001110082499020052,0.0009240494197007069,0.0008948700480231783,0.0008790690283959363,0.0005182493522480112,0.0005084917033094051,0.00039950181941155583,0.0003995826100570565,0.0003918787194877985,0.0003802397774437165,0.0003258486716554528,0.00032399201349097,0.0003123271908742498,0.0002833610433609005,0.00026239014341369307,0.00026223569011125854,0.00026192041744530663,0.00026195683008405714,0.00022161480390849465,0.00021368906680376912,0.00021330411360638313,0.00021167474589052065
7,0.4738721377824865,0.3443245638448531,0.30118153369394124,0.296801681016746,0.23259264312818148,0.2210873387572451,0.19631118793618949,0.015247877431839175,0.007342361716989707,0.004759902549727336,0.004591889628483482,0.004350292552567956,0.003893011428432355,0.0035769217430679555,0.0021613325087558024,0.002161324049689479,0.0011193470357743279,0.0007915969365323924,0.0007824528964258594,0.0006523620649419811,0.0004731145670777983,0.00046460532419614014,0.0004606602335075628,0.00045489684822657154,0.0004523497266841421,0.00043778633979943345,0.00038192910523872624,0.0003768346129814528,0.0003424395420891567,0.00033686866325397007,0.0003056181789907053,0.0003004557176925428,0.0002968715285288012,0.00025355203067037,0.0002530099265528376,0.00023939020801040114,0.00022006730068091228,0.00021945126624727806,0.7395810384343189,0.5373937359526945,0.47005960824995835,0.46322389090572347,0.36301165403373714,0.3450551120138182,0.30638651369024983,0.023797645241879873,0.011459360173870788,0.007428868232361415,0.007166647348590128,0.006789582309222238,0.006075895173643363,0.005582568136451138,0.003373231751306703,0.003373218549084929,0.001746985688925115,0.0012354600274278665,0.0012211887543601536,0.0010181535797456173,0.0007383986837783085,0.0007251181505185218,0.0007189609742772065,0.0007099659519259049,0.0007059906120711842,0.0006832612639273659,0.0005960838414821589,0.0005881327728847066,0.0005344517475208084,0.0005257571735515528,0.0004769839628893772,0.0004689268137486009,0.00046333290321385283,0.0003957233590855213,0.00039487728713020375,0.0003736207396785325,0.000343463119660634,0.0003425016632891526,0.16830692445924075,0.1741429592348514,0.20872984928204882,0.1821177782179313,0.1100590427063833,0.08044794324204373,0.08350381311327801,0.002504276513339068,0.0007791786514034925,0.0005156928678191219,0.0005300267716761072,0.0005379319181827684,0.00044889152964965804,0.00039404308332859664,0.0003178055199342754,0.00031803953229219307,0.00015274631277033794,7.647281011351313e-05,7.193178245469248e-05,6.745353663265686e-05,3.650560961978569e-05,2.979957312094572e-05,3.139733316031315e-05,4.033638049970729e-05,4.8200561132933385e-05,3.3179046470100786e-05,6.330636444007678e-05,7.453197556943399e-05,5.531851131081327e-05,7.445296257628376e-05,7.923572122557355e-05,7.71642704409365e-05,8.58367672140215e-05,4.451772213008627e-05,4.126171546089584e-05,3.182443322787418e-05,3.8253846536242846e-05,3.51475343239333e-05,0.4429758256898623,0.29704147019545474,0.21712246833740595,0.2343594519351217,0.2049056972265732,0.20593139582609973,0.17766596664657147,0.015040823292663496,0.007300901054822827,0.004731884735386238,0.004561197428469938,0.004316905667758843,0.0038670446566485004,0.0035551510804061755,0.0021378395320753043,0.0021377961791680454,0.0011088761655080519,0.0007878944213794201,0.0007791394957246793,0.0006488653821642148,0.00047170407465645277,0.0004636486737964532,0.00045958901010104944,0.00045310497562336624,0.0004497743669193348,0.0004365272387724733,0.00037664591548274386,0.00036939045759006636,0.00033794186229673697,0.0003285380535739067,0.00029516803995598503,0.00029037788080612994,0.00028419140353865864,0.0002496133102889681,0.0002496227028366938,0.0002372654149702137,0.000216717004533942,0.00021661834891920317
8,0.9881147570597528,0.7883786978852642,0.5706251329417912,0.4908264313507085,0.47827331759039565,0.3429278117037216,0.3428269464955408,0.1161499388946982,0.025006640004538477,0.024055859707999387,0.009468089097807112,0.004666136784692339,0.003991595440139118,0.003738385695569682,0.001930400983733733,0.0018129116972822972,0.0012548001293520925,0.0012408587657946767,0.001238779344983993,0.0012253023943561568,0.001224864807590358,0.0010664961309688392,0.0009248823328644561,0.0007359512508980292,0.0005729442648035388,0.000572751246469691,0.00038483466341587385,0.00036368397002737945,0.00031592587040115566,0.0002817838821702399,0.00024085030155459927,0.00023700434510301967,0.00023360097782252815,0.00021495900004163981,0.00017543477647501441,0.0001742245036742206,0.00017116042537770543,0.0001708116676627117,0.9249320539933552,0.7379676531999497,0.5341378341950681,0.45944167523042717,0.4476912411726588,0.32100008929569007,0.3209056736789689,0.10872300083114678,0.023407648491855795,0.02251766363302109,0.008862674131783314,0.004367771505934962,0.003736362140915913,0.0034993433053379123,0.0018069659765314727,0.001696989269612229,0.001174564849579081,0.0011615149341330261,0.0011595684770562538,0.001146953278733679,0.0011465436724372455,0.0009983015130026274,0.0008657428802945778,0.0006888925575381625,0.0005363086745565161,0.0005361279983317065,0.00036022730471128986,0.00034042904328524296,0.000295724724412864,0.0002637658663184815,0.00022544968843972365,0.0002218496527405165,0.00021866390587584492,0.0002012139460648178,0.00016421700717206047,0.00016308412245443773,0.00016021596952772168,0.00015988951231476087,0.15822848105352535,0.16719370261919575,0.1587395155693158,0.10009022352404494,0.09456585211178244,0.15259687589609444,0.15223321551398172,0.021337041397527137,0.0027901165556308977,0.0030867600051985604,0.0009057599545513367,0.0003561196921907255,0.00037978048039604426,0.00032588802975135246,0.00023574980491690924,0.00021322841042370003,0.00010168088763184468,9.464574618882606e-05,9.754808716933057e-05,9.434207012226207e-05,9.183040904374829e-05,3.305769262843597e-05,0.00010539284041892637,3.461291755362867e-05,0.00011318839501830203,0.00011581764110577267,5.763301102048498e-05,7.493910378196961e-05,5.254449157040715e-05,3.838656587643778e-05,3.975910788861504e-05,3.788126182827181e-05,4.423436210226741e-05,2.3043080901733273e-05,2.37361708376582e-05,2.2126036090411158e-05,1.992034999159201e-05,2.1551427766688686e-05,0.9753637890052862,0.7704461286058543,0.5481010933592961,0.480512781169636,0.46883116996771446,0.3071053198931192,0.30717318134519817,0.1141732848333722,0.024850498866674255,0.023856996855456367,0.009424664984430217,0.004652527405431692,0.003973487252332584,0.0037241542128253493,0.0019159514574961975,0.001800328433128567,0.0012506735632100122,0.0012372439773051427,0.001234932644417733,0.0012216650651549208,0.001221417607883652,0.0010659836707612304,0.0009188578120869568,0.0007351368509582413,0.0005616524884699154,0.0005609191245993304,0.00038049461784251504,0.0003558794188755947,0.00031152565222519827,0.0002791569949170996,0.0002375459557619175,0.00023395740979932473,0.00022937466740912516,0.0002137203502745068,0.0001738216183068256,0.00017281381949211798,0.0001699972672477106,0.0001694466339911592
9,0.9409006566235456,0.45103028501603537,0.15135581067007509,0.14751789230403814,0.11241638806321852,0.07356490536195386,0.05547430052731885,0.042056916962691614,0.015664229344063536,0.015583345601773034,0.008460583883435655,0.008290781139061811,0.008128102458033916,0.007321587914721508,0.00728298088162303,0.0072761262026022205,0.004185504009343606,0.0035814997379081896,0.0025606800881111023,0.002551778190541028,0.0016687680361662158,0.0011933948890177966,0.0006871410426713885,0.0006075866602939592,0.00047546036323149434,0.0003383178452529307,0.00033711643295560647,0.00032656752796138375,0.00032346569481362715,0.0003225552290416124,0.00029543791270513625,0.00028579647213798957,0.00027483902043910514,0.00026694054030327696,0.0002652889261821404,0.00026246277774422014,0.0002431819185364794,0.00023175453106538877,0.996947596737708,0.4778969549412977,0.160371672224469,0.15630513930777776,0.11911273217274392,0.07794697037200635,0.058778756505367624,0.04456213522330271,0.01659730566599079,0.01651160389511411,0.008964558277445979,0.008784640836926323,0.008612271821186429,0.007757715359747996,0.007716808608760256,0.007709545614810684,0.004434823308791311,0.0037948401154670307,0.00271321296449883,0.0027037808046566445,0.001768172092831528,0.0012644822364507884,0.0007280722000656118,0.0006437789755229242,0.0005037822676930356,0.00035847053605929933,0.00035719755883893397,0.0003460202837374963,0.0003427336826703503,0.000341768982883043,0.00031303636040976246,0.0003028206049685883,0.00029121044712602335,0.0002828414756157346,0.0002810914792508538,0.0002780969846956907,0.0002576676161806616,0.0002455595297465669,0.2888270763422307,0.21543615051248055,0.08031697445108199,0.09803416876972448,0.060778244795748476,0.024367264329329816,0.021420871703045456,0.007329311334968173,0.002169944694748096,0.0022147104504185683,0.0011536749962370273,0.0011247359667083446,0.0010490997872436042,0.0008712591611669439,0.0008581210355254037,0.0008666990870845969,0.00041755374925993614,0.0003719724378640839,0.0002868282920964536,0.0002913216704690857,0.0001891805490995115,0.00018639344520994164,8.228772410253438e-05,9.95802393472394e-05,6.346103754900173e-05,4.945189930980523e-05,4.7542505922665794e-05,5.237021334387239e-05,4.669422472009569e-05,4.1608595423495894e-05,3.889300288817513e-05,3.77868765703925e-05,3.638998208158888e-05,3.4056902101234865e-05,3.112858448114079e-05,3.0161501226567055e-05,2.7426682291244395e-05,3.111821898878807e-05,0.8954735984975875,0.39625191867549353,0.12828782108454356,0.11023080469385575,0.09456981159296138,0.06941204311946016,0.05117171361677225,0.04141334881124496,0.015513201505980501,0.01542516508064357,0.008381557948956068,0.008214135432351702,0.008060114093776986,0.007269563746682376,0.0072322499134415555,0.0072243231661271445,0.004164623954057601,0.003562130946232309,0.0025445651975340923,0.0025350944002218035,0.0016580100959802553,0.0011787488471750747,0.0006821961176857783,0.0005993707748119802,0.0004712061690146137,0.00033468414075249947,0.000333747208976053,0.00032234098571718497,0.00032007765479497594,0.00031986028288765535,0.0002928666839876262,0.0002832874431484293,0.00027241926576515926,0.0002647590970612197,0.0002634563067817387,0.0002607239796124854,0.00024163034288263147,0.00022965587106865804
10,0.8947327098301139,0.5715644872090188,0.5679467916888834,0.4994196643601708,0.4990063373523442,0.3118220651302097,0.27932452878254715,0.15747074670772496,0.04664622835182373,0.04285598369427489,0.018794589156235525,0.010050892960362389,0.0070832821179278235,0.007082753693345081,0.003588435016856249,0.0035534971889171676,0.0018764498545446855,0.0018757615241573856,0.0018669202932937337,0.001648701717180831,0.0016169844659963287,0.0015241096668502162,0.0014897710650656028,0.0013759927509275072,0.0012806873957976225,0.001227183754327308,0.0005847692621031471,0.000557393991286872,0.000557306373142499,0.000503009030722617,0.0004335747780927795,0.0004282071294298561,0.00042801379027888263,0.00042801095835633666,0.0003127227315711432,0.0003121366930412731,0.00030936108890404945,0.0002614580141017102,0.8558582853959343,0.5467311037603613,0.5432705901891792,0.4777208354363919,0.4773254666962756,0.29827399298013063,0.2671884124122943,0.15062894403724295,0.04461953897377834,0.04099397319508139,0.017978000215316783,0.009614200890662799,0.006775527061681312,0.006775021596135704,0.0034325243807890498,0.003399104534630661,0.0017949216983997346,0.001794263274650845,0.0017858061783531233,0.0015770687818752495,0.0015467295845730802,0.0014578900177612485,0.0014250433625273594,0.0013162084984572173,0.0012250439786689541,0.0011738649680570399,0.0005593621564487936,0.0005331762887749548,0.0005330924774713233,0.0004811542506975868,0.00041473678350249094,0.00040960234890455424,0.0004094174099697929,0.00040941470108886354,0.00029913552718736593,0.0002985749509104063,0.00029591994146264266,0.00025009816361201763,0.1796153508210277,0.2232805501456733,0.2365274638932555,0.11893860499070562,0.11426607745722202,0.12803892560560393,0.12054920489054742,0.028469610382164327,0.004633797634651681,0.00536736399515271,0.001992980465564696,0.0008508900425087464,0.0005357007256967191,0.0005342332943675652,0.0002897681553990511,0.0003063921353137795,0.00010123333091601037,0.0001019150721413354,9.868716248322541e-05,8.892762857388555e-05,0.00010417447486914883,7.85060460817157e-05,8.57807667457968e-05,0.00011658611545669502,8.144116939347945e-05,0.0001321478828188197,0.00010850073777932035,9.755828638832678e-05,9.694382432368776e-05,0.00014204276879620258,0.000145411895483014,0.0001426188450438197,0.0001448995385103188,0.0001452650024404869,7.868022913233969e-05,7.644122971557513e-05,7.977879894137783e-05,4.658261783316844e-05,0.8765186522769369,0.5261480390205348,0.5163509630221683,0.4850501101870719,0.4857474531691769,0.2843220600513287,0.2519723825736639,0.15487581268027695,0.046415498908571266,0.04251854586115914,0.01868862248576827,0.010014810803815602,0.007062995844161604,0.007062577055705839,0.0035767164112236716,0.003540263568021465,0.0018737171262846537,0.0018729908204739459,0.0018643101205199123,0.0016463016822901098,0.0016136252483334443,0.0015220864224198612,0.0014872993936538817,0.001371044757944746,0.001278095278796819,0.0012200479105147347,0.0005746152450135676,0.0005487899801196108,0.000548809883721808,0.00048253697974478095,0.00040846354653780305,0.00040375885220379315,0.0004027405224314931,0.00040260583644437535,0.0003026630608201137,0.0003026318779347487,0.000298897351221737,0.0002572748585731203
11,0.9041643804557276,0.6003486273118236,0.15982191878805943,0.10109782550146122,0.10103835126937125,0.09992829198439045,0.09972811243774478,0.023053025955210787,0.009920657090383435,0.00961510821545159,0.009347229918973793,0.006353081637377033,0.005016085668881305,0.004789967571919324,0.004786292266463539,0.0047613262445004596,0.001806205645168743,0.0012855677674504348,0.0010423865236118173,0.0009623573820259129,0.0008871510918433475,0.000597409059116626,0.0005164618748539342,0.0005136665478115941,0.0004495840055055283,0.00044430926490580724,0.0004321350273472081,0.00039329108338897816,0.00024256177140920368,0.0002409725514754896,0.0002407186887058196,0.00023703925778745732,0.00023560420654882995,0.00022931385146879557,0.00022654240077694206,0.00022377035280675642,0.00022339043209929977,0.00022146809399127616,0.9059319800310223,0.6015222811314203,0.16013436325267125,0.10129546707779663,0.1012358765763317,0.10012364717675326,0.09992307628834576,0.023098093555492884,0.009940051516484104,0.009633905307623567,0.009365503321456903,0.006365501618352595,0.005025891884531481,0.004799331737140622,0.0047956492466325355,0.004770634417250393,0.0018097366937261813,0.0012880809930196754,0.0010444243410886577,0.0009642387462297244,0.0008888854312257219,0.0005985769662162615,0.0005174715339495375,0.0005146707421720237,0.00045046292145750416,0.00044517786898369755,0.00043297983135333795,0.0003940599492799516,0.00024303596846163517,0.00024144364167640094,0.0002411892826167492,0.00023750265858099676,0.0002360648018835228,0.00022976214945003338,0.00022698528070016767,0.0002242078135043183,0.00022382715006943768,0.00022190105387925914,0.1939643679492097,0.14421404625623957,0.11459251980973117,0.05067420849885713,0.0494395074604434,0.04357435857999334,0.04383310284014251,0.004144717211730705,0.0010910579916149578,0.0011821867229394026,0.0011588388299502352,0.0008435209730796384,0.0006499272866323247,0.0005929625259175344,0.0005942173137852507,0.000576512360042543,0.00020800572907867277,0.0001391954942605896,0.00011354184452889006,9.608579378970976e-05,8.468846484899611e-05,9.184084287256522e-05,4.749524186576237e-05,4.0506860998190355e-05,5.3277394661396864e-05,4.140939008101739e-05,5.526559482100968e-05,3.482600165824177e-05,3.8583705256043737e-05,2.8095722969900897e-05,2.7503643875901443e-05,2.810162036880804e-05,3.317722828772701e-05,2.1126740227699978e-05,2.702846494518702e-05,3.1332625634775206e-05,3.0133752334285576e-05,3.592929630149603e-05,0.883114404169105,0.5827699230207356,0.11140736119643725,0.08748082597997266,0.08811630682967607,0.08992740857636093,0.08957876704778289,0.022677374736208015,0.009860478161017762,0.009542155969535943,0.009275117235073549,0.006296834018707498,0.004973802364353369,0.004753123686892253,0.004749263042199971,0.004726294648589635,0.0017941885211175232,0.0012780098196356106,0.0010361843051062427,0.0009575485632444812,0.0008830996114144563,0.000590307414399539,0.0005142733418890712,0.0005120669063245094,0.00044641605843034893,0.0004423753895666631,0.00042858650922474484,0.00039174612427154444,0.00023947340277760603,0.00023932906408417274,0.0002391422937620965,0.00023536760326152797,0.00023325654045845698,0.00022833857169301055,0.00022492425710111266,0.00022156587590622178,0.00022134868900395096,0.00021853421316445632
12,0.6090147298717756,0.3288650432431996,0.32242377215685136,0.29177949184841817,0.27726139966325053,0.07532591082055366,0.05763052575754092,0.010905963394788772,0.005712614616787675,0.0034177616984025086,0.0032665115973204224,0.002333308880425087,0.0021128942419217996,0.0020767700234915723,0.0019748323293154965,0.0017296696563292666,0.0014205127654837908,0.0014181832776172171,0.0013555107040304363,0.0011848692278884675,0.0008815177079298714,0.0007688987956955298,0.0007032008756528721,0.0006925014363947809,0.000686475913749615,0.0005076843948210129,0.00029492318826780016,0.0002474235608875295,0.00024718553045714866,0.00019085772737703746,0.00015192221359028438,0.0001494019481987814,0.00014765501335179703,0.00013772574830224894,0.00012137151058316428,0.0001211939781247397,0.0001187535014197498,0.00011826163278055308,0.8438699056961274,0.45568571565883426,0.4467604884720562,0.40429881280873053,0.3841820890543403,0.10437394391757783,0.07985466352591113,0.015111644842192077,0.007915577935137799,0.004735757775070565,0.004526180892482614,0.003233105946877209,0.0029276925125470135,0.0028776376627957104,0.0027363895974338807,0.002396684510536132,0.0019683070287993473,0.0019650792173690726,0.0018782381342748334,0.0016417919543768706,0.0012214585765714858,0.0010654102805527615,0.0009743771825478873,0.0009595517040251792,0.0009512025509145203,0.0007034634161824047,0.00040865481713972545,0.0003428378440651505,0.00034250802163724207,0.00026445845150075076,0.0002105081827537611,0.00020701602400301198,0.00020459541630294477,0.00019083711531282235,0.00016817617073330173,0.0001679301761922825,0.0001645485751473833,0.00016386702653810545,0.20816994296260227,0.23144520061255422,0.21443135790396517,0.14296045300567722,0.1092826653736976,0.021444894177418287,0.022241538625730823,0.0020602672590634835,0.0006517738882911686,0.0002777998364947994,0.0002655397864473387,0.0001297500417661862,0.0001421190909265775,0.00013075964383024643,0.00011435261085519351,9.589399504003413e-05,9.309555031730867e-05,8.450289900436676e-05,6.1047720197865e-05,6.963527726559585e-05,6.687138523407597e-05,5.631798997385694e-05,7.979298193643953e-05,6.097449614698077e-05,4.6118322668746236e-05,7.443775162763127e-05,3.0223083319844373e-05,4.742204290692861e-05,4.846616090229709e-05,3.451202433361438e-05,3.5617100751402834e-05,3.4601014673024226e-05,3.8902546124427935e-05,2.7346974196199075e-05,1.5379800840275967e-05,1.494810880548553e-05,1.3516540703133403e-05,1.2346219744711593e-05,0.5723322601843607,0.23363504827137146,0.24078264389136275,0.25435719124831657,0.254815978290305,0.07220879000970266,0.053165698139408565,0.010709590860051736,0.005675311141997239,0.0034064530347431275,0.0032557006369201575,0.002329698533744709,0.0021081091626242933,0.002072649426704519,0.001971518757024713,0.0017270093982782678,0.0014174589007846135,0.0014156634730658874,0.0013541353125148653,0.001182821210224587,0.0008789776375032586,0.0007668335164997293,0.0006986591096898809,0.00068981182233161,0.000684925018138913,0.0005021976362722162,0.000293370503310551,0.0002428365053462894,0.0002423875362199439,0.00018771146016139656,0.00014768812110740797,0.00014533998730283595,0.00014243803871493078,0.00013498342397393412,0.0001203931281566876,0.00012026859264512598,0.00011798176650173981,0.0001176154098999688
13,0.5069380225863706,0.43078391501064633,0.37253342346939006,0.3671224121452223,0.30191291755843236,0.27807429456020705,0.27760207930645014,0.08335749693903487,0.02265081386052767,0.02192564119321627,0.010109901974839406,0.005409445716006183,0.002950224993316164,0.0029482607337351537,0.002786025895110752,0.002442689236171779,0.0024302372164118993,0.0021307320252362846,0.0014232061785522329,0.0014046132133726996,0.0011981778470814487,0.0011641916746580174,0.0010639757792517493,0.0005186434050987694,0.00039693236023976143,0.00039654757017678054,0.0003135840400200047,0.00030443669656880535,0.0003010521046482995,0.00029827713157931624,0.00029528074547880654,0.000279863779055106,0.0002793631058961561,0.0002705113795117433,0.00024332118006438082,0.00022806868083833138,0.00021585614113086516,0.0002032837687109589,0.7903588635731066,0.67162822740403,0.5808108291306973,0.5723746089806852,0.47070754172689494,0.43354113056306276,0.4328049074062022,0.12996132390091036,0.0353145171681465,0.03418391220325088,0.015762184487371315,0.008433779235674961,0.004599648022268966,0.004596585576958019,0.004343647866677465,0.003808357240423916,0.0037889434980173057,0.003321989803512227,0.00221889771095069,0.002189909719963593,0.0018680596826141996,0.0018150723914326502,0.0016588274114227627,0.0008086085359353958,0.0006188508164250755,0.0006182508964677202,0.0004889037997986187,0.00047464232472141415,0.00046936546225546266,0.00046503904667105276,0.00046036742961391713,0.0004363310868669008,0.0004355504954507937,0.00042174991215630905,0.0003793581124134083,0.00035557818781148864,0.0003365378148773596,0.0003169364325870383,0.12222801352373162,0.09479432679270877,0.09421940126681802,0.07646205349119686,0.08503281488015779,0.12374507925819674,0.12304257792865136,0.015121128544559619,0.0024545312103090144,0.0027281336820628495,0.0009885396800724516,0.00034178776764487955,0.00026720662329383454,0.0002632515448808629,0.00021878853301820933,0.00022318311856673814,0.00023875363141797793,0.00018288610470826343,0.00019460983509636507,0.00019255945472851967,0.0001321285874711933,0.0001032259920009261,0.00016835254032689532,6.810488436055901e-05,5.217390221818931e-05,4.952192950477006e-05,1.5608389086702863e-05,2.6026129198257437e-05,2.448551742472939e-05,2.2161180730504015e-05,2.137007988560059e-05,1.8498510956796674e-05,1.7916690200585147e-05,2.608718386399441e-05,1.6634460700938868e-05,2.2859333033824072e-05,1.7908242434515715e-05,3.115678203018348e-05,0.49198218611431654,0.4202247220711996,0.3604217751839451,0.35907160828341167,0.28969092181530576,0.24902302836191553,0.24884420518054343,0.08197453121232297,0.022517429806305413,0.02175525289088721,0.010061456516915628,0.005398637242518336,0.0029380994080621687,0.002936484288771589,0.0027774218019680427,0.0024324719936920742,0.0024184808520056936,0.0021228687279415456,0.0014098378767620821,0.0013913515499599071,0.0011908703496223269,0.001159606247792096,0.00105057216839199,0.0005141524155138056,0.0003934884782720259,0.00039344320290384135,0.0003131953517301718,0.0003033221765988805,0.0003000547102606689,0.0002974527345509109,0.00029450643173995844,0.0002792517500739905,0.00027878797884450324,0.00026925056227126537,0.00024275191324706744,0.0002269201931794202,0.00021511199063932858,0.00020088191943242245
14,1.543224453639888,0.48861789882688783,0.447393984760341,0.4123852831101011,0.36046221256221794,0.3057748766252277,0.30576119656794193,0.08836398845989143,0.01218972850351533,0.009671573200681422,0.004330205624960213,0.004329565153165994,0.004163215981290288,0.003376415915384219,0.001681817793255408,0.0016742885008401624,0.00166879828055672,0.001425023654505398,0.0013547233565323095,0.001112030796181109,0.0010652937565848839,0.0005876126502870779,0.0005802421826920815,0.000563052215889787,0.0005246569777938868,0.0005080573570400874,0.000495273348239518,0.00047926650180927746,0.00044413146404563,0.0004417076706403024,0.00044054016390991625,0.00038584878986045167,0.00037097960859507187,0.00036765846993589145,0.00034228135446014515,0.0003418145928368476,0.00034120236681628197,0.0003302827805678939,0.940461785789625,0.29777033445501633,0.2726479254957622,0.2513131507684019,0.2196705316173333,0.1863433318739183,0.18633499506259166,0.05385020577562428,0.007428584876080407,0.005893987088044436,0.0026388856820413345,0.002638495369895931,0.0025371199420520705,0.0020576333752755143,0.0010249224352861597,0.0010203339829881984,0.0010169881687354717,0.0008684286253678922,0.0008255866760860662,0.0006776865581431406,0.000649204376165325,0.00035809907051311896,0.00035360740820168673,0.0003431316106996322,0.00031973303500941426,0.00030961700234758885,0.000301826255047171,0.00029207146704913356,0.0002706597013911637,0.00026918260901553226,0.0002684711146752303,0.00023514145405163688,0.0002260799745415851,0.00022405602787141612,0.00020859087159928833,0.00020830642077377873,0.00020793332198361245,0.00020127877892020966,0.2764263591274058,0.18752016490245335,0.23097458844762708,0.14777174442412278,0.21518179550058772,0.13586902932823064,0.13574320435638268,0.017051908711740015,0.0010213720700202483,0.0009587729564471029,0.00044233294512934206,0.00044232731508286747,0.0004141520498873757,0.0002992631145881257,0.000191456969655773,0.00018920774331031938,0.0001833842601915963,0.00022978249863717898,0.00026506158194922956,0.00026845099541273417,0.00028860598887109335,0.00020377610560213955,0.00018889743413342785,0.00021782888390914698,0.00016599500995781078,0.0001889365109897504,0.00020825323900169407,0.00018458059617933412,0.00015826161371211735,0.0001428195471972185,0.00014344130557584608,0.00013467322513429145,0.00011589355634085538,0.00012716253351376284,9.753163509749884e-05,9.965155886353341e-05,9.79785221077805e-05,8.026330085841843e-05,1.5182655177180628,0.45120243661682446,0.38316069356235577,0.3850001730852208,0.28918817674723984,0.27393043285582125,0.27397753885623716,0.08670309605675171,0.012146862972965352,0.009623932802868313,0.004307554099496636,0.004306910837461215,0.004142565073290332,0.0033631274168408887,0.0016708845916103,0.0016635631679972403,0.001658691627248129,0.001406375632332975,0.0013285396985068753,0.0010791415823315788,0.0010254547142641024,0.0005511478255087553,0.0005486335297382746,0.0005192093750629842,0.0004977053355319002,0.00047161983933840065,0.00044936207886479043,0.0004422967140626118,0.0004149771306717411,0.00041798115177704286,0.000416533585527593,0.0003615832007556538,0.00035241247649880626,0.00034496730364769635,0.000328091611849922,0.00032696602681668265,0.0003268321653794311,0.000320381831062516
15,0.3429114688020245,0.17981401438639205,0.1792675617396073,0.17255545873837216,0.12751512961677147,0.02424903223860044,0.013632275099781594,0.007612300733312396,0.006581921699974503,0.006534910180652638,0.0061411326915758215,0.004818196489568332,0.0037571847242274265,0.0030966424666254446,0.0030659596011858256,0.003051246813876276,0.0013531557308443755,0.001348709964333218,0.0009275226170199814,0.0009258195472110748,0.0007674527544356868,0.0007568362825456456,0.0007246592772502591,0.0006586501912842664,0.0006418146561896985,0.0006403971505396892,0.00035294573177076265,0.00035260509128605427,0.0003453537226342196,0.0003449319862742496,0.0003431740024166048,0.0003260343993392485,0.00031917563358057374,0.0003189373930054554,0.0003154095681683907,0.000311345205587647,0.00030782763982147975,0.0003077024220237667,0.6928673589012644,0.36332194334760576,0.36221781229166566,0.3486557197335307,0.25764979919214426,0.04899621170959071,0.027544597668893653,0.01538098076065626,0.013299055644560962,0.013204066849510535,0.01240842251074115,0.009735373063074537,0.007591553195564229,0.006256899178111133,0.006194903129933037,0.006165175310910662,0.002734109304327582,0.002725126442040594,0.0018740993068005235,0.001870658181064356,0.0015506712706490136,0.00152922023296573,0.0014642052110002855,0.0013308310161489938,0.0012968140940045865,0.0012939499629232298,0.0007131420184393629,0.0007124537397014156,0.0006978020377219849,0.0006969499012830786,0.000693397819351574,0.0006587665147810058,0.0006449080838188175,0.0006444267084987034,0.0006372985868116026,0.0006290863675563672,0.0006219789747628853,0.0006217259668215297,0.04560509556427183,0.04052154612483115,0.04325992951374657,0.029818299971574327,0.05612380927958703,0.004153519748323194,0.004031241139494014,0.0010432632168026325,0.0007842603866006074,0.0007456121488735002,0.000742485698699146,0.0005646631952254157,0.0004008092104641574,0.00027389328848804263,0.0002682997588713358,0.000261188406364002,0.00011350972106804958,0.00011970941303267599,5.3051614870310656e-05,5.111561279479581e-05,4.9304950895414e-05,5.500061074325414e-05,8.918860398164347e-05,3.9844851688138716e-05,6.937404935237557e-05,7.566385129141002e-05,4.441701800058828e-05,4.6660486223300836e-05,5.316892613377796e-05,5.8058365524125554e-05,5.9058540062981155e-05,5.519896016449201e-05,4.431901634747297e-05,4.1374830225464136e-05,3.461186916770024e-05,3.857208363453537e-05,4.020932342000959e-05,4.129615045458038e-05,0.339865342002587,0.17518870987995427,0.17396964445135132,0.16995956968413187,0.11449989656384224,0.02389066424796458,0.013022596487312977,0.007540472419872316,0.006535030903569188,0.006492234868876029,0.006096082817905983,0.0047849945546517,0.003735744775647156,0.003084505962488859,0.003054197687690358,0.003040047324561109,0.0013483864339053659,0.0013433868483512415,0.000926004174527981,0.0009244073929424904,0.0007658673201724457,0.0007548351418656802,0.0007191498182052704,0.0006574438852653136,0.0006380543034698183,0.0006359115441844918,0.0003501397122394638,0.0003495041479385499,0.0003412363682714584,0.0003400107371065892,0.0003380539672600532,0.00032132772110302494,0.00031608370704854926,0.0003162422869904187,0.0003135047275638578,0.0003089466481554778,0.00030519021306091667,0.0003049186915833873
16,0.7037488672926087,0.5008036509564664,0.39526068095930417,0.3130619173399692,0.3125812856271828,0.144444053511226,0.14336428746101526,0.02127573943245663,0.008205060346062755,0.007866916303403183,0.007120405371767417,0.004769019855050567,0.004056385341006044,0.003650601961811286,0.0036484930642343705,0.003648277333228931,0.0026181447107335434,0.0023403958806008556,0.001989759357989817,0.0018883833754508078,0.0016897766105968195,0.0011152571150962356,0.0006944274657522491,0.0006873047464286791,0.0005891029395645017,0.000587689102695676,0.0005411509118409066,0.0005231087838800163,0.0003270519128147546,0.0002958809083547432,0.0002910834814424306,0.0002853169786980026,0.0002821086393585372,0.0002622483943924064,0.0002592534114746237,0.00025840348103366975,0.00025179582504541623,0.00024700424944785673,0.978607822132704,0.6963995154465263,0.5496352635796801,0.4353326241211182,0.4346642749761919,0.20085869718049243,0.1993572134099044,0.02958527679107776,0.011409661327936913,0.01093945040393603,0.009901379195641519,0.006631627205331171,0.005640663322932843,0.005076395574269709,0.0050734630172728,0.005073163029508398,0.0036406977154450067,0.0032544701982317637,0.0027668876816550054,0.0026259178924307285,0.0023497424800818624,0.0015508363668435454,0.0009656458169564415,0.0009557412200627839,0.000819185325181476,0.0008172192945655047,0.0007525049629125258,0.0007274162297421672,0.0004547866078353594,0.0004114413319762974,0.0004047702029405088,0.00039675151196377344,0.0003922901108595192,0.00036467316967978117,0.0003605084543293018,0.00035932657167706244,0.0003501382033022139,0.00034347521089392595,0.23301514450861135,0.2505651591424654,0.31726058354616726,0.19061244101427563,0.1840866275551802,0.061552113204817745,0.06223174142062734,0.0039043897912535847,0.0008460316398945185,0.0009259910725689035,0.0008767169265316652,0.0006836051249492896,0.0005625821772441132,0.00047862368130472137,0.00047701134155462454,0.0004757719338570564,0.0002795806393785515,0.00020471093736822363,0.00021739607800641677,0.00020156746296701546,0.00014319651544331997,6.833386718618595e-05,9.92808848962585e-05,7.939541398400511e-05,0.0001720623672646186,0.00017986847251330335,0.00014253310798167568,0.00011599070088677103,5.310081221327138e-05,2.6498058211159298e-05,2.843449466698991e-05,2.8478587949107542e-05,3.403302970656355e-05,2.1262610808716147e-05,2.5730589958529375e-05,2.413964108189876e-05,2.0853393211084998e-05,1.72143989898026e-05,0.6640530179475587,0.4336143422849817,0.23574716973986826,0.24834383708712604,0.2526245706175526,0.13067295800882148,0.1291531233805857,0.02091441676824254,0.008161326224752252,0.007812228405408632,0.007066225306981596,0.004719770588811451,0.004017183506958077,0.003619090224804395,0.0036171759453743142,0.003617121585889244,0.0026031742915960717,0.0023314258105406826,0.0019778476301210556,0.0018775948259813745,0.0016836982365272485,0.0011131616753051457,0.0006872938316944995,0.0006827035833373802,0.0005634153132235868,0.0005594870990675119,0.0005220427401231902,0.0005100872053680872,0.00032271234469428143,0.0002946919829921845,0.00028969134036363383,0.0002838921421275718,0.0002800482767126364,0.0002613850067295219,0.00025797338642118996,0.00025727346683782846,0.0002509308141737195,0.00024640366010414476
17,0.3298241798933527,0.2943315702925531,0.29403995604328664,0.2837055697851516,0.11929157992887046,0.11253515801469437,0.10234782872632796,0.013751275297826071,0.0067996609814989966,0.006457455433905905,0.006454690220179209,0.006302773811932051,0.005818815200081649,0.005319048454496785,0.005314758937711665,0.005241492514598477,0.001312925249612169,0.0012310296563570306,0.001164493403609207,0.0008053024699362448,0.0006425292883981897,0.000582968316702278,0.0005225929054354497,0.0004978189201451967,0.0004910642832617897,0.00047504006198902956,0.0004360889946484273,0.000387484284357647,0.0003666465853052583,0.00036644553750505324,0.00036343933476029155,0.0003518525842711961,0.00035032070266038663,0.0003266909968110329,0.0003258729885304456,0.00032085574133419205,0.00032066018799202636,0.00032002122031916995,0.9718832350015677,0.8672982035201688,0.8664389123667997,0.8359868795547734,0.3515129989778391,0.33160404873317184,0.3015853443798246,0.04052047950568618,0.020036361535864362,0.019027994487888084,0.019019846313721347,0.018572198690236595,0.017146132046353412,0.015673484038550355,0.015660844245279092,0.015444952225672576,0.003868758316388168,0.0036274389742740987,0.003431378550243495,0.002372961163397602,0.0018933222045563961,0.001717815636571063,0.001539909183394924,0.0014669084077223893,0.0014470047173755227,0.0013997866146457994,0.0012850106472016025,0.0011417885732803036,0.001080386736787985,0.0010797943151331616,0.0010709360256966676,0.0010367936879452653,0.0010322797373427525,0.0009626507763295511,0.0009602403753266521,0.0009454562002019717,0.0009448799689054645,0.0009429971416089397,0.18149762672046202,0.1731723620527636,0.17000348306720858,0.1302871203096556,0.02909668027421037,0.042444113498992214,0.04394608499037354,0.0023047441331962423,0.0007693896253064511,0.0007723721885081126,0.0007762412485414961,0.0007271627272012427,0.0006095299849888507,0.0004973809282613612,0.0004964085241575147,0.0004694333584452545,0.00011062791673321067,0.00015418251271113824,0.00011871815919937758,0.00011482975574208464,0.00014092506713974973,0.00016526626312393417,0.00012379567149325464,9.176054502250989e-05,0.00011051525617780658,0.00013252040617979784,0.00010078105934893334,6.18912837212902e-05,4.403416472624911e-05,4.0511245356095506e-05,4.110787739240051e-05,3.700001345762117e-05,3.132666549419581e-05,2.3269478985186838e-05,2.3864527834625424e-05,2.070111177487703e-05,2.055245763936657e-05,2.1746940478831438e-05,0.27539535424034034,0.2379966518502869,0.23991313322733143,0.2520200718366195,0.11568865216150832,0.10422408080034525,0.09243278454646181,0.013556759450440176,0.006755992086125523,0.006411097556838462,0.006407844829780124,0.006260686231759721,0.00578680253076781,0.005295742504454545,0.005291525407964115,0.005220428727850872,0.0013082561580624974,0.001221336058423147,0.0011584260380903336,0.0007970735193704716,0.0006268843688441602,0.0005590519837651396,0.0005077184027893799,0.0004892889531061392,0.0004784668310837953,0.00045618132627331696,0.00042428385466569766,0.0003825095288009027,0.00036399273461549695,0.00036419935606349667,0.00036110703741037037,0.0003499017577298734,0.00034891723193542873,0.00032586122620702245,0.0003249979830168094,0.0003201872432162125,0.0003200008635114345,0.00031928146209008265
18,0.6611755804172268,0.4847562812436574,0.3175870010237184,0.29862118514863367,0.2761413999040997,0.15690907540979043,0.12032348754258698,0.09064593761918832,0.02415112993678329,0.019738167343672404,0.00529090933665413,0.003437345538337006,0.0032233946739725883,0.003138402169702012,0.00313217878675979,0.0031047166650536497,0.001611786518697977,0.001425724428917245,0.0014120119978634016,0.001203583338471081,0.0007628227173812151,0.0006084540425091566,0.0004630948520558016,0.00045921052144986456,0.0004589185091579389,0.000419239088908548,0.0003698561117253733,0.00036177575572175774,0.00031220895825137584,0.00030963894825468245,0.0002763016065451611,0.0002708120281729887,0.0002705881860025085,0.0002704699333541207,0.00018498315830883162,0.00018294010392940884,0.00018251232715639124,0.000156801520987584,0.9820523831231046,0.7200145851255098,0.47171595630838326,0.4435457920893,0.41015628508790836,0.23305901791259315,0.17871798533804711,0.1346375481731763,0.03587197623748753,0.02931734754345304,0.007858654004841847,0.005105532444817854,0.004787748542260932,0.004661508109554919,0.0046522644408071405,0.004611474606962834,0.002394006733845489,0.0021176463780036596,0.002097279132155983,0.0017876974299125084,0.0011330301506778794,0.0009037444215497759,0.0006878405926402424,0.0006820711476677113,0.0006816374181476255,0.000622701077527986,0.0005493519220769523,0.0005373500679479382,0.00046372788191854545,0.0004599106138332507,0.0004103942420214467,0.00040224050240612234,0.00040190802682251906,0.00040173238468055333,0.0002747578053929189,0.00027172323109588253,0.000271087848889054,0.00023289926598016908,0.12045744583889345,0.13275011927012867,0.1686215614547368,0.11501080598099693,0.0759202890749462,0.05396170935946091,0.04752174798642338,0.0168200518592917,0.0022327155083786557,0.0024766533655743955,0.0006109930073753042,0.00031832102037120086,0.00028602027197191624,0.0002585942216306861,0.0002590041893306422,0.000265477155379853,0.0001808295519308354,0.00012920913996190876,0.0001258692255296778,8.679036933634435e-05,8.661816135601079e-05,0.00011645056547045204,5.711347147634937e-05,4.757221064250266e-05,4.588613904432159e-05,6.791740365594838e-05,0.00010063725563401372,8.716130635951175e-05,0.00011345728719870734,0.00010059916214134011,0.00010302126859816896,0.00010098086680291811,9.899973569098459e-05,9.71883646241568e-05,5.231580194223058e-05,5.561588250121468e-05,5.4481642730749844e-05,3.431156344775423e-05,0.6501101075064337,0.46622532968399144,0.269125012274604,0.27558506259805887,0.2654998727829686,0.1473383584439584,0.11054150859620991,0.08907172313541778,0.02404770381308859,0.01958217143714161,0.005255512263674429,0.003422574480988713,0.0032106799323844103,0.0031277303603938623,0.0031214517106848225,0.0030933456726064865,0.0016016105815725111,0.0014198574383936255,0.00140639070680048,0.0012004500341270576,0.0007578890369151445,0.0005972064866085653,0.0004595594557579085,0.00045673973747074154,0.00045661872529644513,0.0004137011481123837,0.0003559012309041176,0.0003511190739645915,0.0002908640190775053,0.0002928414022175251,0.00025637705824792695,0.0002512807576057087,0.0002518273589927102,0.0002524052428739633,0.0001774311858863925,0.00017428125326412474,0.0001741909876239311,0.00015300141697968187
19,0.5815493667739344,0.4051186407509643,0.25085160105620774,0.14646158659230513,0.11790867558451684,0.1168316135832536,0.0817338904452587,0.03244421127752529,0.01041527561821592,0.0091375936867299,0.00453543059742208,0.004531497415579665,0.0045061142160697735,0.004490776244630017,0.00231798064808651,0.0020124776639013514,0.0019853553247628324,0.001977467427525945,0.0014785818690705868,0.00133690758201023,0.0013258183957482012,0.0011780976999984523,0.0006803541112741797,0.0006790231816458987,0.0006608688234268135,0.0005957727914440044,0.0004100626439112182,0.00040348244988603417,0.0003563413925021866,0.00034666210285649076,0.00034664794711062886,0.0003439078870639498,0.00034017085246501784,0.00033994895915462955,0.00033782768352817543,0.00033560170654347443,0.00032606996965610054,0.0003250237606705088,0.7225568363950134,0.5033471965578706,0.3116752413802499,0.1819739246705574,0.1464978288713236,0.14515961313814996,0.10155179367487834,0.0403109142566275,0.012940653074093447,0.011353173374038192,0.005635130173628669,0.005630243318631669,0.00559870548988775,0.005579648541753309,0.0028800182058444654,0.00250044033615026,0.0024667416810003544,0.0024569412162437484,0.0018370915672959065,0.0016610657120452656,0.0016472877461467983,0.00146374941786503,0.0008453186304675484,0.0008436649921753946,0.0008211087718594276,0.0007402289951479669,0.0005094899653178418,0.000501314280759749,0.0004427429964738706,0.0004307167828718468,0.0004306991948018889,0.0004272947561901787,0.00042265160798716015,0.00042237591251308404,0.00041974029412306633,0.0004169745875814601,0.0004051317036507347,0.0004038318218212166,0.10495708067284988,0.08534351833412626,0.10450124664227943,0.020991899286546965,0.032382216629228064,0.026419995387649983,0.02680358150763352,0.005847572555247595,0.0010378719875344129,0.0010984868841831443,0.00040650690673444,0.0004024888185308465,0.00039757155949992474,0.0003984009358335785,0.0002458112319013447,0.00019430611943915596,0.00018120297968318605,0.00016751392961330216,0.00013012295245007222,9.100789113616943e-05,9.195486162601643e-05,0.00012160430827864564,5.425779599539989e-05,4.719639670897479e-05,8.511615749407989e-05,4.533972844491611e-05,5.8992668716113307e-05,7.408878362893506e-05,9.750247667522685e-05,6.671709277955604e-05,6.684655689591551e-05,6.830757114469859e-05,5.915591344660035e-05,6.226021738540987e-05,5.5092990407056206e-05,5.969178728332118e-05,5.431585003208831e-05,5.865424308486644e-05,0.5719997178424103,0.39602726795292964,0.22804827384278156,0.14494942742721947,0.11337481124250036,0.11380513949810545,0.07721396807366655,0.03191289301570471,0.010363435141925401,0.009071325424051533,0.004517176423254864,0.004513587439981952,0.00448854120882753,0.004473069189455961,0.002304910220198327,0.0020030755052294798,0.0019770688520428584,0.0019703594875838237,0.001472844988717396,0.0013338063752237003,0.001322625692298344,0.001171804839958308,0.0006781871484342655,0.0006773809720904538,0.0006553646630014345,0.0005940450555719847,0.00040579703913312307,0.00039662191001811907,0.0003427425492298764,0.000340181485516082,0.0003401416426537252,0.0003370559456664463,0.0003349877412250712,0.0003341989828851032,0.00033330512472210964,0.00033025050486837267,0.0003215142509233798,0.0003196875424043633
20,0.4455776829194893,0.41388024588486555,0.41136751506955643,0.34285277850167417,0.22927394651943472,0.07790696784068848,0.0775672057311884,0.015825346249765067,0.0158247632533092,0.014937076192870088,0.0065575891667259585,0.004813101101432957,0.0033326669325626397,0.003203803142925676,0.002892312878387696,0.0026178066714780085,0.0022313688956553186,0.0022301927763400385,0.0014466918073578747,0.0012324268099334092,0.0012155129130741798,0.0008666447234713752,0.0007006182608163207,0.0005506082539096064,0.0005167337843779581,0.0004923774751018475,0.00047823473181591447,0.0004770374693044597,0.00046138442969378914,0.00046020403350354827,0.00046019358838138286,0.00045557915320429675,0.00043473120135462904,0.00031924614495233494,0.00031450755817336436,0.00031162808517411374,0.0002485983803716713,0.00024009293220835455,0.9273004070441343,0.8613342525637866,0.8561049594525122,0.7135176047815228,0.4771464821556206,0.1621337103709887,0.16142662481775075,0.032934436758299414,0.0329332234730036,0.031085840616933286,0.013647126722529159,0.010016638583108297,0.0069356781579796006,0.006667497211840973,0.006019248746604116,0.00544796852508214,0.004643745332237989,0.004641297687390415,0.0030107385384307234,0.002564827472990496,0.002529627632326349,0.0018035912381699462,0.0014580703283447835,0.0011458815769830506,0.0010753847577095023,0.001024696367398197,0.0009952636284875813,0.0009927719821220444,0.0009601961360712549,0.0009577395905357787,0.0009577178529883052,0.0009481146619353908,0.0009047275826957726,0.0006643893792478412,0.0006545278138746325,0.0006485352864509461,0.0005173629383741298,0.0004996620843002478,0.15788865679416794,0.14432446989925196,0.15510763811025882,0.06163254339739208,0.12936345093194548,0.03216028387650593,0.03190808406836509,0.002279530632266439,0.002271489902400431,0.001882265151865955,0.0005484290406164873,0.0003143289756648472,0.00028673097872727155,0.00022100932781392706,0.0002319371983997013,0.00022295698675517818,0.00015677412198626442,0.00015969746089013258,0.0001742823339512641,0.00015701886373813425,0.00014286996437859372,7.606174407756287e-05,0.0001465327615162518,6.998738091658546e-05,0.00011443693675401806,9.097992327811783e-05,7.683068221232376e-05,7.447173640612018e-05,6.409583234471164e-05,6.225314260371889e-05,6.231421757221568e-05,6.240866319421313e-05,6.757603101533501e-05,6.855541830931882e-05,5.792324675874219e-05,5.3405697570585884e-05,3.610133515151352e-05,2.3729070956003994e-05,0.4166661056189168,0.38790115406120756,0.38100505646822946,0.33726763455850106,0.18929247242184447,0.07095922617329352,0.07070039304014265,0.015660310470150717,0.01566088968247264,0.014818006717830755,0.006534615617384862,0.004802826200027712,0.00332030935745972,0.0031961710616986183,0.0028829982522516067,0.002608294835959275,0.0022258546725187323,0.002224467698265033,0.0014361555812476912,0.0012223832943365287,0.001207087327051584,0.0008633004620690619,0.0006851234174889275,0.0005461421205014519,0.0005039027598891704,0.00048389898899251513,0.0004720227801556071,0.00047118861148913677,0.0004569106217192829,0.00045597401097967853,0.0004559551261645121,0.00045128430461589884,0.0004294469669976183,0.0003117984215600867,0.00030912764618050263,0.000307017743683136,0.0002459631035820134,0.00023891744868881064


==> data/range_evaluation_n_60_ntest_40_neval_20_classicBasicDiffusion_weightedL2_os025.csv <==
vecNr,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,error_dim_26,error_dim_27,error_dim_28,error_dim_29,error_dim_30,error_dim_31,error_dim_32,error_dim_33,error_dim_34,error_dim_35,error_dim_36,error_dim_37,error_dim_38,error_dim_39,error_dim_40,error_dim_41,error_dim_42,error_dim_43,error_dim_44,error_dim_45,error_dim_46,error_dim_47,error_dim_48,error_dim_49,error_dim_50,error_dim_51,error_dim_52,error_dim_53,error_dim_54,error_dim_55,error_dim_56,error_dim_57,error_dim_58,error_dim_59,rel_error_dim_1,rel_error_dim_2,rel_error_dim_3,rel_error_dim_4,rel_error_dim_5,rel_error_dim_6,rel_error_dim_7,rel_error_dim_8,rel_error_dim_9,rel_error_dim_10,rel_error_dim_11,rel_error_dim_12,rel_error_dim_13,rel_error_dim_14,rel_error_dim_15,rel_error_dim_16,rel_error_dim_17,rel_error_dim_18,rel_error_dim_19,rel_error_dim_20,rel_error_dim_21,rel_error_dim_22,rel_error_dim_23,rel_error_dim_24,rel_error_dim_25,rel_error_dim_26,rel_error_dim_27,rel_error_dim_28,rel_error_dim_29,rel_error_dim_30,rel_error_dim_31,rel_error_dim_32,rel_error_dim_33,rel_error_dim_34,rel_error_dim_35,rel_error_dim_36,rel_error_dim_37,rel_error_dim_38,rel_error_dim_39,rel_error_dim_40,rel_error_dim_41,rel_error_dim_42,rel_error_dim_43,rel_error_dim_44,rel_error_dim_45,rel_error_dim_46,rel_error_dim_47,rel_error_dim_48,rel_error_dim_49,rel_error_dim_50,rel_error_dim_51,rel_error_dim_52,rel_error_dim_53,rel_error_dim_54,rel_error_dim_55,rel_error_dim_56,rel_error_dim_57,rel_error_dim_58,rel_error_dim_59,scalar_error_dim_1,scalar_error_dim_2,scalar_error_dim_3,scalar_error_dim_4,scalar_error_dim_5,scalar_error_dim_6,scalar_error_dim_7,scalar_error_dim_8,scalar_error_dim_9,scalar_error_dim_10,scalar_error_dim_11,scalar_error_dim_12,scalar_error_dim_13,scalar_error_dim_14,scalar_error_dim_15,scalar_error_dim_16,scalar_error_dim_17,scalar_error_dim_18,scalar_error_dim_19,scalar_error_dim_20,scalar_error_dim_21,scalar_error_dim_22,scalar_error_dim_23,scalar_error_dim_24,scalar_error_dim_25,scalar_error_dim_26,scalar_error_dim_27,scalar_error_dim_28,scalar_error_dim_29,scalar_error_dim_30,scalar_error_dim_31,scalar_error_dim_32,scalar_error_dim_33,scalar_error_dim_34,scalar_error_dim_35,scalar_error_dim_36,scalar_error_dim_37,scalar_error_dim_38,scalar_error_dim_39,scalar_error_dim_40,scalar_error_dim_41,scalar_error_dim_42,scalar_error_dim_43,scalar_error_dim_44,scalar_error_dim_45,scalar_error_dim_46,scalar_error_dim_47,scalar_error_dim_48,scalar_error_dim_49,scalar_error_dim_50,scalar_error_dim_51,scalar_error_dim_52,scalar_error_dim_53,scalar_error_dim_54,scalar_error_dim_55,scalar_error_dim_56,scalar_error_dim_57,scalar_error_dim_58,scalar_error_dim_59,flux_error_dim_1,flux_error_dim_2,flux_error_dim_3,flux_error_dim_4,flux_error_dim_5,flux_error_dim_6,flux_error_dim_7,flux_error_dim_8,flux_error_dim_9,flux_error_dim_10,flux_error_dim_11,flux_error_dim_12,flux_error_dim_13,flux_error_dim_14,flux_error_dim_15,flux_error_dim_16,flux_error_dim_17,flux_error_dim_18,flux_error_dim_19,flux_error_dim_20,flux_error_dim_21,flux_error_dim_22,flux_error_dim_23,flux_error_dim_24,flux_error_dim_25,flux_error_dim_26,flux_error_dim_27,flux_error_dim_28,flux_error_dim_29,flux_error_dim_30,flux_error_dim_31,flux_error_dim_32,flux_error_dim_33,flux_error_dim_34,flux_error_dim_35,flux_error_dim_36,flux_error_dim_37,flux_error_dim_38,flux_error_dim_39,flux_error_dim_40,flux_error_dim_41,flux_error_dim_42,flux_error_dim_43,flux_error_dim_44,flux_error_dim_45,flux_error_dim_46,flux_error_dim_47,flux_error_dim_48,flux_error_dim_49,flux_error_dim_50,flux_error_dim_51,flux_error_dim_52,flux_error_dim_53,flux_error_dim_54,flux_error_dim_55,flux_error_dim_56,flux_error_dim_57,flux_error_dim_58,flux_error_dim_59
1,0.4691577475270505,0.46888817644017217,0.4510632463060655,0.44887684373111575,0.3895530243086546,0.37790896356611925,0.3572892414055173,0.35699779450972624,0.2924865907437115,0.23869505007684905,0.23018799889018624,0.2286054402264849,0.21944591727265758,0.21330012316352698,0.19296219593639333,0.16125959604644458,0.1498678272817306,0.14971179005113458,0.1467753951009111,0.07465304668878074,0.06909995330484002,0.0690733175715211,0.059601267327260996,0.028682213239278075,0.027900615889706968,0.02735952779037148,0.027352566118288256,0.020123090085534222,0.019118831619275505,0.018358388913541676,0.014614202473881401,0.013486520202374978,0.013022790649824725,0.013021716883855497,0.012393814554101495,0.009858321511968337,0.009648359397720812,0.0077535624762976795,0.006736373161951196,0.006406459786423402,0.003534904274630978,0.0027784675141214223,0.0020623701542726303,0.001989084789140154,0.0019307195592437854,0.0019296677635772493,0.0017622300469050409,0.0017563943185693101,0.0016370908328080852,0.0006575700177897125,0.0006518086450339111,0.0006126560091022542,0.0005734319090938929,0.0004205026478619775,0.0004203188401835625,0.00032164960435391275,0.00032164659396844537,0.0002664643565397148,0.00023442417120301184,0.9997572063609579,0.9991827606907037,0.9611985166951885,0.9565393764767142,0.8301225874775257,0.8053095396273817,0.7613697007738542,0.7607486385919452,0.6232777320662575,0.5086500173872974,0.4905218168543684,0.48714944490300643,0.4676308520028871,0.4545343999421444,0.41119505530817513,0.3436380281303879,0.3193626048303308,0.319030095463127,0.3127727501934774,0.15908278568842418,0.1472493561917281,0.1471925964633155,0.1270080198670053,0.06112069880865941,0.059455144766708344,0.058302106733257524,0.05828727167645581,0.042881534906558515,0.0407414985456898,0.03912102424021499,0.03114230621895177,0.02873925845225356,0.02775106852166326,0.027748780367473462,0.026410744531187493,0.02100770588605772,0.020560284655377428,0.0165225449254711,0.014354953422162024,0.013651920643960352,0.0075327457363468355,0.005920807946846381,0.0043948318764552435,0.0042386635678251855,0.00411428949642302,0.004112048160107503,0.00375524479334649,0.003742809079583338,0.0034885779169041165,0.0014012565441739054,0.0013889792793061605,0.0013055465104197337,0.0012219614543206205,0.0008960750508966858,0.0008956833637678929,0.0006854229980661977,0.0006854165830499675,0.0005678253467903257,0.0004995489379441463,0.11412834781109624,0.11785865885559237,0.11950713528543619,0.10981197720775403,0.06427384747092468,0.07098590033491213,0.072602171596653,0.06636214777949263,0.048057948092367,0.028776102909081672,0.023824985523583083,0.02539606582929099,0.031514286325484295,0.023797474930560007,0.021587612421777397,0.012877012983278079,0.01617554566473141,0.016118333446432844,0.013273361316651014,0.008376200192619216,0.007911252804756104,0.008000163109565047,0.006142786586017665,0.0010726274077939686,0.001099486041036184,0.0011403071073027742,0.001131463178053045,0.0007876932021558311,0.0006919003909040243,0.0006652424006991891,0.0005096194423283806,0.0004571857147579598,0.00044473741073474126,0.0004458390006024332,0.0004224036332290585,0.00035221540845964454,0.0004023708124785675,0.0005952963187516588,0.0010293269767197243,0.0007131445094103083,0.0006714193851290084,0.0006907358961409112,0.0006918399236728735,0.0005821432213748684,0.0005118523637591168,0.0005066701704823907,0.0005412519250768558,0.0005974125770109926,0.0008783719908750837,0.00033671947846804174,0.00032454397222588606,0.00028738852233446634,0.0002709864153512382,0.0002652165274234038,0.00026344543309547984,0.0001775894114925725,0.00017720935803307883,9.984738918172402e-05,0.00011355913594605765,0.4550645144268723,0.45383417515448427,0.43494378577470766,0.4352375793744518,0.38421404357376576,0.3711821476004205,0.34983499925476325,0.35077555591417925,0.288511419860689,0.23695413655928318,0.2289517086589865,0.22719042044403914,0.21717126965838152,0.2119684474833581,0.19175083846106689,0.16074464175732567,0.14899233999301717,0.148841591657791,0.1461739870373186,0.07418164631666274,0.0686455797979033,0.06860845859335829,0.05928386998142303,0.028662149723066264,0.02787894362185439,0.027335754253598788,0.027329154109339733,0.020107667542751027,0.01910630776302098,0.018346331950805914,0.0146053141688771,0.013478768801017758,0.013015194387509364,0.01301408230298353,0.012386614322408401,0.009852027575041661,0.009639965601435145,0.00773067612610515,0.006657267408783681,0.006366643692225764,0.0034705538808779994,0.0026912386829879074,0.0019428659689352803,0.001901990422740352,0.0018616350808256493,0.0018619621414337532,0.001677051308641313,0.0016516716426492393,0.001381495219141352,0.0005648170687188667,0.0005652660611011299,0.0005410685933590244,0.0005053617685006978,0.0003263168252487222,0.00032751249013494155,0.0002681799189103285,0.00026842759701082533,0.00024705010054585605,0.0002050829458716736
2,0.28912799407540196,0.2836811142021636,0.22998042286994613,0.2038991887499941,0.19028235702521734,0.1634591881050744,0.16207585688383128,0.14037833071871075,0.1403589149525484,0.1402346043416945,0.13089811803192852,0.1308834389118802,0.10756041779623948,0.10095579179341224,0.09177563838144734,0.0889979138240224,0.056475394351196646,0.05608359634173394,0.05310680782506526,0.05310288490040892,0.052880265988721024,0.05281472603719392,0.03096664802993635,0.03092872536409012,0.02855326684650724,0.02239237351401483,0.016994848075788497,0.011472054528074318,0.01119618913764615,0.006272510092357488,0.006260574699043468,0.006258149927995681,0.005789730133710376,0.0030053588736604214,0.003000205035103473,0.0029962076190198274,0.002454923768209986,0.002380874610289264,0.002247852598206079,0.002238302409637679,0.002223766167429184,0.001791603484002011,0.0012644828854872549,0.0012311888614070694,0.0012289361376217924,0.0012037286829156286,0.0006302198904822626,0.0006108444760191843,0.000565669730762218,0.0005628800591439867,0.0005538065021931933,0.00044617357448009453,0.0003725958696483165,0.0003598941276107517,0.0003498407161344826,0.00033955755511631884,0.0003337159091102483,0.0003315691571143874,0.00020389453050491578,0.9326286903138147,0.9150589061816348,0.7418387184019235,0.6577095170880053,0.6137862436660957,0.5272638127266165,0.5228016561330846,0.45281280750866265,0.45275017884267915,0.4523491950411502,0.4222328618681712,0.4221855120134835,0.34695336886940314,0.3256490890167129,0.29603703266478487,0.28707703685279806,0.18217043713510744,0.18090662985279543,0.17130452133155033,0.17129186730925083,0.17057377432517118,0.1703623647058729,0.09988788698211168,0.09976556134465661,0.09210313912493079,0.07223019012799953,0.05481960663716075,0.03700495077946818,0.0361151027431316,0.02023298674735018,0.020194487223046308,0.020186665735355918,0.01867570260410187,0.009694266787372908,0.009677642254979125,0.00966474794864033,0.007918750123410204,0.007679892694916325,0.007250808872338788,0.007220003208275438,0.0071731142289624995,0.005779104220571278,0.0040787922359004185,0.003971397024404287,0.00396413050273723,0.003882819816983905,0.0020328752770888917,0.0019703767719795057,0.0018246583899217753,0.0018156598569501177,0.0017863916445704498,0.0014392043833413271,0.0012018677023568427,0.0011608961974042347,0.0011284673071880436,0.0010952973229970454,0.0010764541574248534,0.0010695294647511786,0.0006576944911718174,0.06261089760493545,0.05228163679301721,0.04488040354591133,0.07159082214407297,0.05374406391543778,0.06680695006851714,0.06537870526421925,0.023953659076803125,0.023244885678149734,0.02278368977083564,0.029970195946714243,0.030240912323996814,0.01664072834205205,0.024134907817651128,0.014355908893885253,0.012473120265235666,0.00347507189511402,0.003410307820212556,0.003800474373306511,0.003813099082289667,0.003767631728405449,0.0037242530285631985,0.001389413893753642,0.0014033610249632308,0.0014955043984336072,0.0009589262722081068,0.0006307904174637952,0.0004160721183524587,0.00040964369049827575,0.0002324014259212401,0.00022986269742870157,0.00022933614764273903,0.00023167907862455624,0.00014375680307827,0.00014084125190719598,0.00013826226518466521,0.0001263471206454095,0.00014311042033010715,0.0002235404216828782,0.0002498781721444644,0.00024359376536130535,0.00021977005417535476,0.0002613407058458901,0.00019880333004858352,0.0001931100412151256,0.0001892267097517729,0.0002722924489090574,0.0002631895164342934,0.00023724896470098426,0.00023680416075365596,0.00024243982952892003,0.0002804991727800566,0.00014184866163300365,0.00011740676583075387,0.00012121311067367731,0.00010570768721735742,8.718290229563165e-05,9.061635536140475e-05,6.869853378234509e-05,0.2822673776035232,0.2788218158774955,0.2255587379841344,0.19091787071314575,0.18253479391317598,0.14918357013596623,0.14830444458141673,0.1383195501445982,0.13842073651179027,0.13837141227615593,0.12742097417307813,0.12734190906065534,0.10626537364893428,0.09802845567113808,0.09064588065738374,0.08811952074243871,0.05636837803633313,0.05597981403322049,0.052970646889633634,0.052965806518306874,0.05274587644732997,0.05268325375072317,0.030935462163054966,0.030896870884944413,0.028514075720635156,0.022371831663849564,0.016983137653813204,0.011464506927358025,0.011188692651636321,0.006268203286106499,0.006256353466887401,0.006253946390292832,0.00578509289689644,0.003001918709935056,0.00299689739471031,0.00299301581056607,0.0024516702700051103,0.0023765696534107715,0.002236709856717152,0.002224310809234083,0.002210384139664367,0.0017780731613676376,0.0012371814754344433,0.0012150322005668945,0.0012136690415161218,0.0011887623792795228,0.0005683607416303341,0.0005512370200941104,0.0005135125831456435,0.0005106444461968569,0.0004979202455508789,0.0003469741670990052,0.00034453829870119065,0.0003402049888315375,0.000328170547834961,0.00032268439395131775,0.0003221264496134862,0.0003189463624037135,0.0001919726309294531
3,0.35293370085130327,0.2253943910042861,0.2253055048247069,0.21352978883562648,0.2123557939445083,0.20873488572842844,0.20873454771348868,0.20332919335582567,0.16719081747099182,0.161367683166699,0.15628013943917726,0.15193790271588947,0.1423242472940336,0.13317750352457222,0.13274060870985643,0.1302720345010631,0.12876784884929388,0.12155528855655791,0.12141501450110882,0.0984590486325579,0.058409407316899024,0.055988459899291444,0.055606587523715646,0.045457905660247114,0.031703923027226334,0.028953231264355735,0.02694812374793162,0.01239310597334278,0.011665749402491378,0.01164153390401465,0.010498802040550571,0.009719035580935722,0.007814340238785203,0.004464840603853221,0.0037946965907853614,0.0037454683499731495,0.003491088585694502,0.003255817887023647,0.002737899439068824,0.002658987636843274,0.0018911833421707198,0.0010859883415932023,0.001032098958388364,0.0009567755065887569,0.0009234291959930728,0.0008350252289194525,0.0008151023411533152,0.0007922102023387148,0.0007885301561498104,0.0006496283777347035,0.0005506123586703024,0.00043683081566206846,0.00042663601279438235,0.00039419433370004297,0.00031828996709211237,0.00031824408471693477,0.00023997575220027794,0.0001750637487958149,0.00016600874830458506,0.9599842411573007,0.6130756651672771,0.61283389360665,0.5808037934756795,0.5776105121541332,0.5677615948710025,0.567760675465985,0.5530580415471752,0.45476119070301074,0.4389221899139679,0.42508400502870747,0.41327306485587584,0.38712379749309034,0.36224453587707905,0.361056176317879,0.354341622471497,0.35025021800093964,0.3306319605131386,0.33025041326403903,0.2678098885388628,0.1588743450237559,0.15228933666675312,0.15125063885523266,0.12364609263607348,0.08623508159064759,0.07875316434027567,0.07329924590474439,0.03370940889097456,0.03173098959002562,0.03166512312027973,0.02855687763919427,0.02643590276145467,0.02125510674152293,0.01214442431720108,0.010321623915031206,0.010187722461909474,0.00949580620571807,0.008855866855677805,0.007447121963812821,0.007232480838878804,0.005144043204839735,0.0029539023660686385,0.002807322545219715,0.002602441779957631,0.002511739382891615,0.0022712794465303094,0.002217088933559446,0.0021548220192483627,0.0021448122459125835,0.0017669976081333316,0.0014976727528002228,0.0011881854809443512,0.0011604554849958847,0.0010722136973396548,0.0008657528362689239,0.0008656280356136985,0.0006527371566287351,0.0004761756659580334,0.0004515459472480182,0.08503933815203123,0.05049843539062145,0.05062497828947996,0.03650257731738745,0.03951937350309462,0.04299896669374192,0.04298028471840714,0.025970514837781882,0.04284592382534581,0.03823053388726866,0.031112052650116927,0.02570510459956842,0.017922627613431583,0.012144445761361837,0.012365968868961285,0.011533042298198987,0.010922519008897453,0.010138973423604848,0.009972568672219736,0.00725773096488881,0.0030242220185039506,0.003455894190152237,0.0036672897877816964,0.002094339603817821,0.0015941080732668881,0.0013008426955657274,0.0011489183827694588,0.0005659599284277457,0.0005395811111505536,0.0005413076977572009,0.00047512443826631294,0.0004525921061438055,0.0003062147438417906,0.0002590340591769256,0.0002525293087211103,0.0002533776129187938,0.00031536110695473555,0.0004490586496537397,0.0002714350126344918,0.00022900211956005908,0.0002564746795241289,0.00020790164766461503,0.00022427487480566698,0.0002332316103875218,0.00020649245823493672,0.00021907517635678708,0.0002181161891307105,0.00021065291127455503,0.0002329328012040431,0.00019938135360905466,0.00017415173387360278,4.527591110190296e-05,9.149061017380138e-05,0.00010607483813123502,5.6497689411279825e-05,5.6502177340905465e-05,0.0001017346614089284,3.9884504661104714e-05,3.715130181360185e-05,0.3425354115464001,0.21966460688807435,0.21954425995116728,0.21038662640333247,0.2086461174805929,0.20425802648447028,0.2042616129738511,0.20166381239526165,0.16160753775171247,0.15677358020177556,0.153151957751199,0.14974770074771881,0.14119125605802751,0.1326226220604418,0.13216335352356606,0.12976051752514756,0.12830377031005313,0.12113170267928826,0.12100476693247389,0.09819118900833056,0.05833106328787615,0.055881700378934765,0.05548552569495112,0.04540963475563096,0.03166382091231312,0.02892399365455365,0.026923620857595854,0.012380176292198692,0.011653263978225905,0.011628942239716878,0.010488045626084535,0.009708491798881579,0.007808338228980061,0.004457320156103073,0.003786284612169941,0.003736888136661594,0.003476815624301456,0.0032247009849960175,0.0027244111973726533,0.0026491080163183944,0.0018737116033336104,0.0010659022389387744,0.0010074368667252794,0.0009279129193648591,0.0009000457458954549,0.000805774906556556,0.000785377077964917,0.0007636899604296902,0.0007533406382778525,0.0006182751046186832,0.0005223458079752259,0.0004344781391346182,0.0004167106378089164,0.0003796541866444424,0.00031323555711745837,0.00031318812463606666,0.0002173440137480209,0.00017045979710882708,0.0001617982857981188
4,0.3854025091018638,0.38007969029686883,0.37968440945626897,0.377072773061217,0.36211078666278707,0.3618547029846533,0.31055298979572765,0.3088114700780103,0.2690666633896662,0.14912158816579607,0.14785600661490245,0.1400906997589546,0.12488130060677588,0.12041327647751741,0.10205627977474348,0.09949786546985101,0.09941035164181958,0.09842273296317623,0.09813733822375324,0.08750240384994419,0.06735162789222898,0.05842802340424169,0.055807534766879496,0.05521590571877317,0.0369341037611039,0.031747917371064145,0.02468641742081879,0.02002720750950191,0.01905171420338004,0.014589943139473632,0.014155233270222611,0.009710578337396573,0.00947579040572649,0.005947896308642798,0.005497176984289491,0.0051897809760251806,0.00486862928774011,0.0042629216665101295,0.0041063605333901,0.0031464993723769145,0.0031453507231219294,0.002867210091135989,0.001327036771455677,0.001304297831819373,0.001180899425255756,0.00117936313496151,0.001170747941388043,0.001044159160038344,0.0010094651842596889,0.0005336120207571343,0.0005322199733319202,0.0004700036048566505,0.0004682844970305275,0.0004263520529863661,0.0003067109898274888,0.00025767367941437034,0.00019278534470019054,0.00018640167595557384,0.00018582308023219705,0.9991662480090389,0.9853666987881149,0.9843419227031527,0.9775711859373517,0.9387818385422877,0.9381179348005774,0.8051168798700641,0.8006019437160664,0.6975624760458097,0.38660168064808015,0.38332062684097684,0.3631888624319248,0.32375809089707286,0.3121746195915835,0.2645836177505002,0.2579508606679654,0.25772397874286623,0.25516355106972183,0.2544236576225948,0.2268523076050145,0.17461088537073544,0.15147620356558328,0.14468251712631966,0.1431487030948876,0.0957526456290013,0.08230731957524183,0.0640001932748839,0.051921067748104864,0.04939207542548843,0.037824815358117214,0.036697818468438836,0.025174932425803098,0.02456623847279462,0.015420079262334768,0.014251577434807138,0.01345464511346299,0.012622050826068895,0.011051737719635845,0.010645848820966954,0.008157383250013287,0.008154405346291133,0.007433318365493087,0.003440378099756863,0.0033814267943980676,0.00306151314571999,0.0030575302723008946,0.0030351951539885295,0.0027070103738842948,0.0026170653195875335,0.001383403346062567,0.001379794426115099,0.0012184968372668835,0.0012140400045375038,0.0011053290288796365,0.000795156392840382,0.0006680258622890613,0.0004998011299514062,0.00048325129906692327,0.00048175127427625003,0.07881771739312525,0.08509428930908226,0.08517152954962062,0.0730735243100248,0.05658023090581877,0.0554330450322974,0.04152317358925072,0.04272117087495498,0.06336602634566635,0.03403548770278044,0.03098307439642664,0.037555545037060524,0.025998863289272905,0.019005896435225097,0.0075015832873359025,0.007884132114991211,0.007600284331202093,0.00722740187899943,0.007538249050311137,0.006392699240135792,0.0044824794564126596,0.003328316302247073,0.0026106759128112513,0.002869491149685508,0.0014930791584634024,0.0012916794934553502,0.0009526402458558182,0.0007398322432039539,0.000696252357254141,0.0005536510710519495,0.0005796561763558217,0.0003776661765769646,0.00032893819931371275,0.00026800091034148753,0.0002081661912701003,0.00019058171721811427,0.0002224173521888593,0.00044992092402559294,0.0005787862575721569,0.00031364932777849173,0.00031500878492582033,0.00027310211720155185,0.0003350192093703627,0.00035896765227320547,0.0003186690488977386,0.0003264161125223631,0.00029665757402867196,0.0004450226879598002,0.0005602726676677848,0.00024888307592098823,0.00024163944161153785,0.0002351029795767506,0.00022649443336688078,0.00018402329791841266,0.00016326610543031226,0.00014474270378132725,8.034810958373076e-05,6.387844770286992e-05,6.342223799879328e-05,0.37725702305848413,0.3704315495515277,0.3700081909070849,0.369924500714657,0.35766310864860906,0.3575835616895146,0.30776449685781215,0.3058421580011735,0.26149878786106884,0.14518551454578094,0.144573330158268,0.13496290303606723,0.12214498904541937,0.11890388157139592,0.10178020676754335,0.09918500740459686,0.09911939109798397,0.09815701210825507,0.09784739115019277,0.0872685743893178,0.06720230024081107,0.058333148633678354,0.05574643762640561,0.055141293645382713,0.036903912194543156,0.03172163018330085,0.024668029545078813,0.020013537640321502,0.019038987545095216,0.014579434533087925,0.014143359843107637,0.009703231415656608,0.009470079380569651,0.00594185543499863,0.00549323416881296,0.00518628047719896,0.0048635462024006785,0.004239112206220243,0.004065366317840182,0.003130827749901361,0.003129536808676837,0.002854173950601483,0.001284051682039459,0.0012539278522746757,0.0011370899216174531,0.0011332916330724536,0.0011325391940395545,0.0009445756500635693,0.0008397109598527767,0.0004720158929703745,0.0004742029947934682,0.00040697663025336043,0.0004098666146601229,0.00038459264021678877,0.00025964554704168547,0.00021317897355276546,0.0001752437457300319,0.00017511461594658074,0.00017466492743022555
5,0.3450332244363559,0.29012241404960715,0.28639453413846633,0.28336666609902766,0.274732372627338,0.2687260315652741,0.26164668550992815,0.2328786453440898,0.18491613718767533,0.12374526742368204,0.1166564048628734,0.11580021486673864,0.11575299698036626,0.11575299690725578,0.09031886577051376,0.0902320656015138,0.08785176357501352,0.08427078619755138,0.08316826778726095,0.0810884034129001,0.07867853185650377,0.0503186271356735,0.04979402895311184,0.044829956021238127,0.03521645940961396,0.03453713032910045,0.027150166323352248,0.01863692874545942,0.017164298558222733,0.010580842865033904,0.010574343308561584,0.009908037494251109,0.008421003358885076,0.007853440030753894,0.007448339130710558,0.006587944355507256,0.005195771641943978,0.0051911901993219114,0.004797687844975222,0.004566163759618988,0.003321501806035375,0.0011528899245860523,0.000846121303818621,0.000834350030933673,0.0007144455550912925,0.0006599637619595297,0.0005973068442916554,0.0005633543654587654,0.0005532114962704252,0.0005422957587925669,0.0005025743129603984,0.00044485935426535276,0.00042743537899949774,0.0003901084793250418,0.0003697048846914306,0.000354202344807812,0.00028584224412823896,0.00024167943195800448,0.0001843222983318907,0.9414772477422744,0.7916444925962548,0.7814723877956576,0.7732103751359947,0.7496503516999765,0.7332611084282566,0.7139440028049063,0.635445894912492,0.5045726717680153,0.33765836314893743,0.318315290248419,0.31597904160911117,0.31585020020324744,0.315850200003754,0.24644918559288553,0.24621233772309808,0.2397173104561857,0.22994605225034792,0.2269376579132487,0.22126242188330036,0.21468670951810775,0.13730226317553393,0.13587081478706184,0.1223255635170513,0.0960936307926678,0.09423997489017333,0.07408348546031003,0.05085378200985557,0.04683547966263472,0.028871488638924105,0.028853753580078394,0.02703563370122767,0.02297802792326159,0.021429342398957957,0.020323961080814582,0.017976239042586186,0.014177477526536251,0.014164976342055949,0.01309124347428465,0.012459493708669132,0.009063238428199543,0.003145840911182421,0.0023087746337373373,0.002276654870151531,0.0019494767089976988,0.0018008145946939286,0.0016298453713841142,0.0015372007097639597,0.0015095243009681165,0.0014797389998727813,0.0013713528073271066,0.0012138684938829863,0.001166324445611042,0.0010644721476775105,0.001008797740811094,0.0009664966302253327,0.0007799653779138301,0.0006594602209901356,0.0005029522893469895,0.09142109295182231,0.047318463438982356,0.04644740023268038,0.05621065610133678,0.07138472648595938,0.06257982983486558,0.05797028891791566,0.03350612988996386,0.04744847427359844,0.031130948068575505,0.02394812369694322,0.02585540433677331,0.026419733733707536,0.026418882540946056,0.010039186205333804,0.010310164373452366,0.007911148995287397,0.006958255183066343,0.00813752114515215,0.007795983277920963,0.007513313308408112,0.003709143111880142,0.0040001892053619075,0.0021810331594009505,0.0013751411464605352,0.0014314293774921102,0.0012021711896722219,0.0009540034314833984,0.0007511345609945314,0.00048382787843895335,0.0004835166369903295,0.00046470949252060736,0.0003288475154163048,0.00034785738013985024,0.0003437154651502631,0.00032139824132900087,0.0003338280182860191,0.0003109551822788679,0.0005217952853877455,0.00029940806588990706,0.00028246304674469226,0.0002551801215972286,0.0002737700153944083,0.0003006002191412776,0.0002409923071027849,0.00023120200907178883,0.0002205459762179666,0.00014840999821386162,0.00013543362312450237,0.0001459170762518401,0.0001452600547635272,7.68860266557974e-05,8.77580822406161e-05,0.00011521503558934289,8.409944666982551e-05,6.291673665505363e-05,0.00010920807584555506,5.706911862508275e-05,4.227890207833791e-05,0.3327012319310571,0.28623762532508784,0.28260302226978107,0.27773553895159886,0.2652962445907806,0.26133779852646644,0.25514394690273295,0.23045564153887668,0.17872498449158927,0.11976541772193774,0.11417181861968626,0.11287687021602255,0.11269762188873675,0.11269782135560058,0.08975919036180482,0.08964109645306824,0.08749483461790436,0.08398302263648734,0.0827692063290796,0.08071277354163718,0.07831897278581082,0.05018173466705321,0.0496330918410756,0.04477686960053972,0.03518960073908624,0.03450745399629655,0.027123538040167487,0.018612495547777826,0.017147855313918606,0.010569775130937467,0.010563283015666801,0.009897133528201336,0.008414580018156478,0.007845732315069765,0.00744040425548845,0.006580099847398255,0.0051850363363660674,0.005181868635941072,0.004769228274885792,0.00455633693768776,0.0033094695760378223,0.0011242945716108642,0.0008006067945294172,0.0007783183682602108,0.0006725735343492056,0.0006181405973570602,0.0005550990349583757,0.0005434543343387831,0.0005363773795874812,0.0005222957944139706,0.0004811241591707004,0.00043816479089775186,0.0004183294422125862,0.00037270648131665623,0.000360012478720576,0.00034856962764422085,0.00026415787835758236,0.00023484476475088805,0.0001794079265289046
6,0.34452536357141067,0.33541711874951186,0.3034591351726366,0.30211272882226153,0.2586368176579107,0.25828598105726147,0.24940714339602635,0.2487798892736542,0.23133199977373958,0.22834510529297433,0.20005350058518317,0.18906377488607792,0.1606886150780466,0.14521790359287098,0.12978687886073514,0.12950983207188657,0.11297033599819226,0.1082479165543826,0.10293514639308955,0.09788810294851649,0.09608805373896155,0.09407335590950129,0.08839649554248566,0.0868223044390379,0.08510086505240994,0.05943081882900203,0.05799450148894334,0.027998773738728965,0.02541264624028243,0.022747170279999493,0.02149917372085512,0.01868185811685735,0.015415409650446613,0.006864901956572471,0.005938601680817458,0.005928781544437409,0.005838803209421748,0.005348425797745035,0.004072757086245299,0.0025270899878103337,0.002525883877647819,0.0025227596227671836,0.001617050700928221,0.0016159252845553234,0.0014815022391766318,0.0014444721510048597,0.0014305157154987321,0.001430325347275114,0.0013738695100748435,0.001029712662491879,0.0009262054728216128,0.0007519181456030456,0.0006774019281906042,0.00041528353125746187,0.000409344499706286,0.0002602131933708815,0.000227444711432104,0.0001474424729532878,0.00014727804575401696,0.9862601728258091,0.9601863330972465,0.8687013809330197,0.864847072657863,0.7403901699374784,0.7393858428168186,0.713968718586872,0.7121731011242749,0.662225665222173,0.6536751915029823,0.5726858481949036,0.5412259618894322,0.45999742844815383,0.41570998782277024,0.37153615701556136,0.3707430652936104,0.32339605406924676,0.30987735643686676,0.2946686833709878,0.2802206964700981,0.2750677613534862,0.2693003594737595,0.2530494186761299,0.24854303930930158,0.2436151376611753,0.17013043406112469,0.16601874088023824,0.08015106679002433,0.07274785407114773,0.0651174934091618,0.06154489924846331,0.05347987278509885,0.04412913008327421,0.01965190405703772,0.017000218095271438,0.01697210634958467,0.016714528656833087,0.015310743153853995,0.011658932933468206,0.007234208193811519,0.007230755506308347,0.007221811815990207,0.004629071970879722,0.004625850282540353,0.004241042340992443,0.004135037660287775,0.004095085082191294,0.00409454012203167,0.003932926059203395,0.0029477208236358653,0.0026514145728719764,0.002152488607938472,0.00193917375442033,0.001188816994673318,0.0011718155460038746,0.0007449028031061848,0.0006510976668887481,0.00042207818126758443,0.0004216074815307376,0.07761923934502946,0.05557670299438879,0.05360787027826289,0.04947416272657559,0.0357700478390564,0.0363641553046089,0.032335949223104746,0.028370708989120984,0.04061323260935252,0.03751943883687372,0.02181462122836681,0.018764119329344204,0.018814480134677004,0.012232526265537353,0.01795769472138425,0.01735124897140188,0.009291109714579748,0.008336306788541907,0.006833431842895893,0.005873403119607252,0.005846125068389483,0.005559670607993975,0.004470597579843592,0.004679253374853321,0.004337496844461966,0.0025011440461760555,0.0023961376085586705,0.001264407629149665,0.001022999720091945,0.0009356253824235059,0.0008176329157753877,0.0006941635421912105,0.0004601749057529977,0.00033274182389687727,0.00025169945175438887,0.00024917428590918284,0.00025393500988025807,0.0003346189991733632,0.0007026066800524156,0.00028069199789967605,0.00028161476589901957,0.000283426824811475,0.00033624582502709573,0.0003386872982011258,0.000421850505884925,0.0004568206368863593,0.0004783140471044171,0.0004877930593469808,0.0006564978935221529,0.00033438501118597964,0.00042007958969523515,0.00032108660259793194,0.0002686110530789253,0.00018286209914445122,0.00019271898688884767,9.792126327148587e-05,0.00013283760385032328,5.2519418135592736e-05,5.291476251976325e-05,0.33566796068065796,0.33078070323780623,0.2986865295990991,0.2980342398767928,0.2561513363732521,0.25571330864797465,0.24730206138406297,0.2471569059898312,0.2277390161046984,0.22524160099907303,0.19886056772786498,0.18813032397773538,0.15958335236785343,0.14470177892849592,0.1285385355630937,0.12834224075658288,0.11258761963828924,0.10792644452353597,0.10270807452296667,0.09771173846910079,0.09591004583997607,0.0939089258526915,0.08828337432083,0.08669611949769669,0.08499025446363112,0.05937816522212471,0.05794498017526542,0.02797020922731696,0.025392047190142677,0.02272792029401408,0.021483620437313354,0.018668957112679897,0.015408539637071315,0.006856833215995729,0.005933265315944878,0.005923543093192054,0.0058332786603342394,0.005337947980205205,0.004011694671420922,0.002511452927849997,0.002510135949901683,0.0025067878548536387,0.001581705318485178,0.001580033366515538,0.0014201728892532792,0.001370333791724975,0.001348180583093913,0.0013445774541879648,0.0012068669961989458,0.0009739069932956979,0.0008254633342591241,0.0006799149147645172,0.0006218693387522649,0.0003728563584413604,0.00036114029342116587,0.00024108573620931645,0.0001846219590453358,0.00013777152662752844,0.0001374439910239781
7,0.2637706162483476,0.25478606966453615,0.24290743458109276,0.2402218699878825,0.2401086510679276,0.2064678262593678,0.20454727509432621,0.20452494874297933,0.19943114055544586,0.18378863624013533,0.1583821483810779,0.1474240159494803,0.1434983791745134,0.094524959275364,0.0896131169580593,0.0895675967064342,0.0871167233139174,0.08492160332437497,0.08328528289305404,0.07204780974536446,0.06479704348504349,0.05074073148788301,0.04964771763837726,0.02523348935204256,0.02519870057600007,0.024872347808675352,0.023694920496069947,0.015052613650566097,0.014475071819239469,0.011409533477007266,0.010647385647684443,0.0051573484287701695,0.003819133320877613,0.0037395604682748072,0.003734237167382333,0.0037298576607661263,0.00345664692746523,0.002637042734058325,0.002488427562781592,0.0024883040835886553,0.002486856318814094,0.0012151288568351692,0.001150687083084071,0.0007007478038360394,0.0006625662345630419,0.0006059075982103019,0.000595611346860162,0.0005904041810589843,0.0005892491625186356,0.0005553403983016896,0.0004958592183059323,0.00042890392953683206,0.00039774206172749646,0.00038501572211507157,0.00037251050255175634,0.0003724909447036055,0.00031404814561901905,0.0002812985647399672,0.00021005881517731283,0.9888729467856621,0.9551899870146556,0.9106571234007018,0.9005889732373391,0.9001645168342716,0.774045459170095,0.7668453353767791,0.7667616341474255,0.747665006993078,0.6890214417719066,0.5937728167582489,0.5526909067903134,0.5379737405612416,0.3543729637247245,0.3359585244837499,0.3357878695942737,0.32659957398982786,0.3183700948936303,0.31223554878754534,0.2701063937511183,0.24292335607892052,0.19022640725546408,0.18612871115264787,0.09460005563980355,0.09446963292642667,0.0932461402292257,0.08883197904325879,0.05643207203734403,0.05426687448517154,0.042774207193097526,0.03991692391951577,0.019334838773537234,0.01431788602877488,0.014019568337605705,0.01399961134499205,0.013983192626051202,0.012958928791150216,0.009886242282471487,0.009329085748329297,0.009328622826283156,0.009323195173122863,0.004555503833116643,0.004313912379103643,0.0026270952981377296,0.0024839530427307023,0.0022715404795426966,0.002232939953986536,0.0022134183504681063,0.0022090881995065173,0.002081964640142722,0.0018589703939401324,0.0016079558016034096,0.0014911303246558573,0.0014434194267047193,0.0013965375052243745,0.0013964641830810334,0.001177362814736183,0.0010545850201111298,0.0007875080345079771,0.056574277309888794,0.06903892002485813,0.06861813771342308,0.059156208470536216,0.057555304151292695,0.037135312461704345,0.03555986042884539,0.03659990217051631,0.05174317504275089,0.04224175629173336,0.026072145309423304,0.016966424478180524,0.013808511544782907,0.02054380221757464,0.013442977034881221,0.013192819098785093,0.010622982298099836,0.01094331941490508,0.008996611378228877,0.008312337526299767,0.00792677885276093,0.005627701238294518,0.005098411671452634,0.0009746137354476709,0.0009819845521691515,0.000998661248616952,0.0010302843770616074,0.0005763596197337925,0.0004983088249008272,0.00039869597209711766,0.0004064769944467093,0.00019669526608671878,0.00029077351498704853,0.0002813477033036434,0.00027290559267955777,0.0002709858682100538,0.00028067313909499176,0.0003696519705126025,0.00030083986611950886,0.00030295865710779676,0.00030227435926948206,0.0003350901976154283,0.0003288535251288744,0.00021908695784470962,0.00023629677863742316,0.00023246648306416866,0.000254427757272863,0.0002515785850658167,0.0002600292848000533,0.00028198287557284834,0.00018719209289955923,0.0002106337724727104,0.00011512456385845497,0.00010747613578609081,9.650762784402055e-05,9.664148900153246e-05,0.00012990592683899995,6.376987651141472e-05,7.005692370635031e-05,0.257632080966049,0.24525409031635562,0.23301410461924738,0.23282416073050835,0.2331084539044262,0.2031007923387796,0.20143257947709203,0.20122351209395725,0.19260172288881855,0.17886837852565945,0.15622147152286744,0.1464444636000242,0.14283245371633865,0.0922654871360597,0.08859908069149743,0.08859065359276437,0.0864666162634337,0.08421355277724515,0.08279794279017541,0.07156669570374968,0.06431036480554311,0.050427679013592734,0.04938524136954715,0.025214660674820154,0.025179559508819997,0.024852290864751856,0.023672510881135075,0.015041575293231395,0.014466492058794578,0.011402565311577175,0.01063962393994742,0.005153596199552038,0.0038080480676614026,0.0037289617812106173,0.0037242515704157056,0.0037200006490330354,0.0034452330211678537,0.0026110058984893073,0.0024701755221369047,0.002469792150057858,0.0024684174205660213,0.0011680122851133023,0.001102694936139112,0.0006656188019304915,0.0006189974536204689,0.0005595385168339648,0.0005385344862101937,0.0005341210654413581,0.0005287715447859181,0.00047842305114777526,0.00045916825318705675,0.0003736201207992555,0.0003807165382061044,0.0003697106794674449,0.0003597920959099603,0.00035973591214910855,0.00028592077213599745,0.00027397497216805126,0.00019803215212308098
8,0.2845617012579819,0.2556871229488901,0.24195114893263378,0.24081404857204144,0.23282335386758216,0.21295910676323343,0.21260088806122246,0.2092275561454278,0.20922741994107283,0.18255448669896804,0.18184350716334335,0.17692211902635296,0.11445419626615021,0.11173567440845446,0.09946614340551382,0.08337880288923667,0.08093806096775903,0.07771017299734713,0.06496439676555428,0.06468461985085437,0.0643439125042779,0.045404550531900845,0.0410157479173794,0.04101574747728454,0.0365257167217184,0.033245469469240556,0.018706735827574674,0.01464255394544337,0.010518503001403594,0.0103017836429258,0.009409917588353628,0.009296899192456883,0.007888030412906163,0.007585689159421885,0.006218421807764896,0.006201926795770919,0.005347793061650151,0.0037810480259006644,0.0033737160369340467,0.0029708732653189068,0.002243796129161679,0.0018473720208299275,0.001275525595222201,0.0012748743711678855,0.001154532018407016,0.0011513660955828444,0.0009879217432078985,0.0008174786462718559,0.000800250363816687,0.000406130372930284,0.00038153985086985317,0.00035714955054797436,0.00030367877314241667,0.0002686884528457858,0.0002545313727915698,0.0002416153695207064,0.0002393008754310541,0.00023838800013173655,0.0002092133506217685,0.9669293730623544,0.8688147013464366,0.8221404065090634,0.8182765845895433,0.7911245209535772,0.7236265972552987,0.7224093843154566,0.7109469362767676,0.7109464734597724,0.6203129043480224,0.617897024088653,0.6011743424176489,0.38891081881624096,0.3796733893803838,0.33798200973233034,0.2833178648003947,0.2750243205690092,0.2640560852873531,0.22074644324305207,0.21979577238491418,0.2186380623362093,0.1542828616286163,0.1393698844366984,0.13936988294127353,0.12411293654153914,0.11296678649637755,0.0635647462952202,0.04975481747511559,0.035741455957493805,0.035005052174071696,0.031974526698609895,0.03159049467249448,0.02680321444569027,0.025775870859430915,0.02112995063439067,0.021073901237948764,0.01817158869063918,0.012847851207806312,0.011463753267083569,0.010094909508845732,0.00762433024141608,0.0062772968464037526,0.004334185375828379,0.004331972542324156,0.003923054001306499,0.003912296321133773,0.0033569188951701454,0.0027777600128096503,0.002719218992427519,0.0013800148970962217,0.00129645727857604,0.0012135800055811895,0.001031888425001836,0.0009129927046076171,0.000864887508157423,0.0008209994413868179,0.0008131348822800565,0.0008100329682243311,0.000710898666470869,0.08107435316504064,0.09429970589503532,0.09328537928326366,0.0864754973250513,0.10057781800188437,0.085413997288121,0.08635707529713425,0.06786099357250033,0.06777273354649577,0.05556088451671253,0.058150856140736826,0.05164412437807501,0.026150833087994988,0.020936140223164545,0.009404455504195736,0.011316842132275644,0.00896912565749881,0.00909278296399485,0.0045779007365513115,0.004412118870768469,0.0044402519769569946,0.00401007613129088,0.002910567707741228,0.002910141883296957,0.0022448844532683976,0.0018202840253189287,0.0009038642879041591,0.0007105326687184299,0.0004015303373427801,0.00037921054666241943,0.0003987983395748062,0.00039186775419388384,0.0004706504323201018,0.00048554434879619166,0.000342614601607281,0.00034255015673625587,0.00024344855855396011,0.0004466951942576823,0.00030328610439588207,0.0002568447777468321,0.0002910052485521581,0.0002660830906363914,0.00031443260953949187,0.0003038434519531873,0.00029063562744331066,0.0002860473815615901,0.00019826275418253895,0.00021029749422931987,0.0002608288106181594,0.0001440695613126654,0.0001451400739915923,0.00011160220322852173,6.502133126780709e-05,4.779210731744251e-05,4.29369481723564e-05,5.006371209021218e-05,6.0635366916679275e-05,5.209113656196273e-05,6.242120196226178e-05,0.2727678703251305,0.23766251347234105,0.22324470090418536,0.22475185060871597,0.20997813369998602,0.19507954844283168,0.19427195667554678,0.1979167900960937,0.19794688641863942,0.17389401578445482,0.1722949187514369,0.1692167858635689,0.11142664390411415,0.10975672629988623,0.09902055292026925,0.08260722641146676,0.08043957047474007,0.0771763712884151,0.06480289863855353,0.06453396975484889,0.0641905229667067,0.0452271212705959,0.04091234743742611,0.04091237728780197,0.036456665725580185,0.033195599200758145,0.018684886798472113,0.014625304419802792,0.010510836254967054,0.010294801872156334,0.009401463125703325,0.009288636835291198,0.007873976883728418,0.007570133863329154,0.00620897616471923,0.006192459557415075,0.005342248911233124,0.003754568893707293,0.0033600561657130584,0.0029597497729927785,0.0022248453911577833,0.0018281091795138045,0.0012361624804713722,0.0012381372375330137,0.0011173518307084887,0.0011152671346181782,0.0009678229440382612,0.0007899660125798674,0.0007565507096951639,0.00037971810770579234,0.00035285551819902846,0.00033926501395098175,0.0002966361807626397,0.0002644038561950641,0.0002508837145308668,0.0002363717654889768,0.0002314913848525438,0.000232627066564688,0.00019968429989354085
9,0.4141964078866285,0.41119126389033817,0.3609677457089541,0.3604108146110524,0.32208782041795175,0.30857064416837443,0.18658959269358272,0.18551534941665082,0.17874741766395363,0.17817850690740888,0.17676388992595204,0.17049172809123972,0.1704842112943347,0.1703334321612471,0.13812467203180515,0.09801017438677408,0.09355343406984763,0.08995845667518229,0.08298454313727165,0.08030814748396421,0.07543761824949084,0.07224640180125488,0.0698785390287703,0.05278009655873923,0.0490862562551386,0.03288436218654018,0.032304382072889264,0.023757848920718,0.02327912294376889,0.017471593847687886,0.015523782844906906,0.013120323163343956,0.012764167215295042,0.005962675245446028,0.005601833858844539,0.0034533798081228667,0.0033286930267054588,0.003326753688842735,0.0028263105699304456,0.0026640141725154526,0.0024578675430540517,0.0015440930921385028,0.0011381083051844286,0.000998849287559594,0.0007864183734112396,0.0007381834156601136,0.0007091258675356995,0.0006054619993822861,0.0005287974277279355,0.0005181103857732134,0.0004105647744466347,0.00040242824865681316,0.00040112816903511815,0.00032720491891289195,0.00028309605367783284,0.00028308851881896687,0.00021917731901647557,0.00017862104866931078,0.0001785936986452486,0.953820100641458,0.9468997925595775,0.8312440305727475,0.8299615180599969,0.7417105301659869,0.7105828956301288,0.4296823938906671,0.427208604135356,0.41162327016679323,0.41031317064702133,0.4070555612473966,0.39261189655472184,0.392594586718509,0.392247369395621,0.3180763668392449,0.22569986754464472,0.2154367932719505,0.20715820457563805,0.19109853146901984,0.18493527190716288,0.1737193159110546,0.1663705163177509,0.1609177526893068,0.12154310383421298,0.1130368515755063,0.0757267930215396,0.0743912027560538,0.05471006850157512,0.05360764836750611,0.040233949606655495,0.035748489927797986,0.030213752996946713,0.029393589674079238,0.013730972539627531,0.012900019491434893,0.007952514829724259,0.00766538351681156,0.007660917569255812,0.0065084867491003225,0.00613474723043582,0.005660028485618529,0.0035557696795536905,0.0026208594703434067,0.0023001709088856085,0.0018109805826194269,0.0016999041189403688,0.0016329897929136473,0.001394270481803553,0.0012177257120792291,0.0011931153696457366,0.0009454570996417585,0.0009267201388667544,0.0009237262884808126,0.0007534942909821165,0.0006519194789446343,0.0006519021275149623,0.0005047260876773253,0.000411332265018286,0.00041126928281417504,0.06965631702689963,0.05843809050428456,0.053549578403485225,0.052974403394692816,0.051735540594690134,0.06092118913671488,0.036839850637938404,0.027930377725237588,0.018085760080654305,0.017645688500617117,0.018909713065144735,0.018215210810409267,0.018132065098668472,0.017834674085750398,0.02675497860207747,0.016823545072934536,0.012710440159908945,0.011931036858368355,0.007453224186434792,0.007378697115683113,0.007012313785202347,0.005845022927088815,0.005175235331552259,0.0025843810359830483,0.002201336290934687,0.0013713352520871973,0.0013316875015216515,0.0010388019113202114,0.0009428409540840025,0.0007138328613357423,0.0005547282728233367,0.00047132360415793554,0.0003934587894915777,0.0002691810931447416,0.0002821274970206448,0.000289131511965173,0.00025622246476760256,0.0002581041943979498,0.00031257128968748384,0.00019153232468111607,0.00017653023878588355,0.00021739830599326102,0.00021685995547169053,0.00023265403050788075,0.0002857870535690818,0.00028918493996834806,0.00027107200030517534,0.00030448755232700476,0.00017913550566187814,0.00016717956832890414,6.958085644416341e-05,9.296376995852613e-05,0.00010861907051784834,0.00012707416182198636,8.723884800718248e-05,8.774420636216059e-05,0.00011884717611237944,6.805947335968139e-05,6.767540995540117e-05,0.408297271365404,0.4070174997195412,0.35697360700059205,0.35649637848592336,0.31790564307819685,0.30249702669060097,0.18291665180221153,0.18340076027461719,0.17783010038752411,0.17730259445674432,0.1757495249881148,0.16951588551716787,0.16951723958320286,0.16939717386097455,0.13550865708100024,0.09655548982064564,0.09268597378893259,0.08916374984748512,0.08264916121128177,0.07996845241206783,0.07511099588298491,0.0720095707542419,0.06968663541927123,0.052716786391155214,0.049036870533093226,0.032855756208645344,0.03227692224344664,0.023735127468136732,0.02326002183933646,0.01745700530516739,0.015513868323508371,0.013111854711319202,0.012758101539060764,0.005956596143918795,0.005594724895606751,0.0034412548682042515,0.00331881715594366,0.003316726146528068,0.0028089732335078712,0.002657120034918528,0.0024515199232298234,0.0015287123515367773,0.0011172565837991688,0.0009713763438270186,0.0007326524537944869,0.0006791809962382156,0.0006552705293684507,0.0005233273957800269,0.0004975310946895124,0.0004903971490327297,0.0004046256769322885,0.00039154339835079343,0.0003861420794387799,0.0003015215023145643,0.0002693190654341837,0.000269146918498041,0.0001841576658772666,0.00016514656252470745,0.00016527476541552936
10,0.376068344995259,0.333623435767238,0.3210862946991929,0.31209354374031456,0.298522628645603,0.2982382097400317,0.2945887815695184,0.20881603174430216,0.19742720825381513,0.1902942001816244,0.18967426785698696,0.18966271655320302,0.13161726896140136,0.1179228303940014,0.10053229901485836,0.0947964063996958,0.09467758745579744,0.09467679895105162,0.09300992951275426,0.09300981718524114,0.0881597594255382,0.07830242532250994,0.06121838151403348,0.05230071700698055,0.05131507876694039,0.03264435884482921,0.02389659536739578,0.017686336312621363,0.012014988162464683,0.009100757614300632,0.009094558250570582,0.007909174501779368,0.007881867656268818,0.007656228312299071,0.007584473671728734,0.007160895019832078,0.00640824087472139,0.006314218849005987,0.005611647961659369,0.004264859547333965,0.002957239460915373,0.0012642754151630919,0.0011195315738143476,0.0011109216307184045,0.001110014983714371,0.0010728109852247067,0.00106553672927274,0.0010383645354644256,0.0010370478759722634,0.0007687946701907268,0.0007013194887295799,0.0006540403358828749,0.0005809823394165385,0.00042820041782488786,0.000335235141773785,0.00023598379435501324,0.00015793535263774295,0.00015455079249810798,0.00015416310600365282,0.9998720107320014,0.8870215746345584,0.8536884408694844,0.8297789571202494,0.7936972758412958,0.792941076850372,0.7832381568055616,0.5551897901321234,0.5249097466377722,0.5059448557645485,0.5042966102043942,0.5042658981662907,0.3499375183123963,0.31352741890239494,0.2672903297956771,0.2520400207526819,0.25172411079128854,0.2517220143536698,0.2472902239116449,0.24728992526078025,0.2343948303428029,0.20818663547286176,0.16276442043790498,0.13905457285205508,0.13643400639907238,0.08679321498768493,0.06353509189918197,0.047023560708376225,0.031944859312942726,0.024196646530061077,0.02418016396682353,0.021028523983916032,0.02095592188674211,0.02035600310187835,0.020165225394312137,0.01903903531739833,0.017037915511722884,0.01678793437622917,0.014919973471883752,0.011339198706384458,0.007862562763794306,0.0033613932634880316,0.0029765554604225613,0.0029536637673827303,0.0029512532189411734,0.002852337058428914,0.0028329966246432308,0.0027607525327894974,0.0027572518633197122,0.002044033439542322,0.0018646337472791666,0.0017389302621237319,0.0015446872560345908,0.0011384782007436741,0.0008913066992586352,0.000627422100535712,0.0004199107441748615,0.00041091204221736793,0.00040988128044253835,0.16818135848689958,0.19565021290018392,0.19614646821006956,0.17471077665629947,0.19671274584342333,0.1946783230859152,0.19777189176520527,0.08723489444152026,0.06110399327037207,0.05513860126570778,0.05759794921383405,0.057276013632584465,0.031465361070833864,0.018814455830243108,0.007160845793379776,0.007132638029059284,0.006889235267101667,0.006887857353070023,0.006348347452033372,0.006345948278586438,0.006147928293626149,0.004970184501246872,0.003325496632978654,0.0035425874665867647,0.0032438384560076086,0.0018763679390365454,0.0012136574652001977,0.0009376725432440939,0.0005539072663148234,0.0004232904074702619,0.0004240952622876846,0.0003922408762632274,0.0003896841756077662,0.00037376921811696647,0.0003810554151362052,0.0003798030409643183,0.0002306505387924057,0.0003109958753626747,0.0006406381484828265,0.0004523322773471301,0.00031845514923930303,0.0003695675674009404,0.0003825899903683435,0.00039341936915792027,0.00039967465051438746,0.0004250354086252227,0.0004286723871822597,0.000515116715793631,0.0005350081851599498,0.0003299298206985189,0.0003785852048305886,0.0003792586587872241,0.00027487209518463806,0.00021971730328521993,0.00023008274226489847,0.00016405232025490518,9.790190671071782e-05,8.564253085128469e-05,8.455563081993396e-05,0.33636651254988825,0.2702324760002933,0.25421048690479536,0.2586088253802261,0.22454366042313761,0.22593446011929028,0.21833192403820692,0.18972139654033288,0.18773333365523986,0.18213076970469716,0.1807174704710218,0.18080764450846826,0.1278007689395487,0.11641224239719915,0.10027694367468688,0.09452768981120138,0.0944266064405827,0.0944259163614609,0.09279302491349109,0.09279307642964255,0.08794513152906876,0.07814452685512153,0.06112799119341158,0.05218060054738587,0.051212447909942976,0.03259038827242374,0.023865755921617177,0.017661462633790984,0.012002213432716905,0.009090908336640217,0.009084664714865739,0.007899442283768213,0.007872228654848473,0.007647099354764401,0.007574895223548753,0.007150815837030772,0.0064040886500270075,0.006306555417868767,0.005574959695666351,0.004240804460165033,0.002940042779810868,0.0012090542330727599,0.0010521291955065122,0.0010389264023834524,0.0010355643088705874,0.0009850219852539312,0.000975504231613944,0.0009015850917247,0.0008883887318457163,0.0006944001428049331,0.0005903577457400729,0.0005328523535621287,0.0005118454942682618,0.00036753218153309954,0.0002438124935108003,0.00016963250695892934,0.00012393059458912526,0.00012865187278535814,0.00012890542482508845
11,0.41295696269841264,0.4039690471473297,0.3861176178922796,0.34168192520946317,0.29500805626662086,0.28097871486236,0.2763846314024548,0.27539108540204205,0.27339165021029616,0.272121701270491,0.18952082854624452,0.17984047513309212,0.15583367889796898,0.14734132915192028,0.14731891230090227,0.12811112249308465,0.12586592652162562,0.11607238423375096,0.11586528304042405,0.11382835992338483,0.10842984803186857,0.09160544109635797,0.09141504275672943,0.0367394390322791,0.03277375961454293,0.03247164960812602,0.031148170264194308,0.02468367554157195,0.019382702338415256,0.01933203426737326,0.018430581230801723,0.010144767199160985,0.01014356108893951,0.00878404187271245,0.00866649840586734,0.005736864506222497,0.005082747184148721,0.00504060318520559,0.005035898220140812,0.0046573617694769635,0.004637434358020986,0.0019885195674718306,0.0016861408489133136,0.0016253317019171998,0.0016253302817146337,0.0016056515079062401,0.0015809696935182918,0.0015388019155593484,0.0015055328079605938,0.0010718191945359018,0.000893060131353612,0.0008928011398250148,0.0008698902596494521,0.0005035861169732499,0.00047923284022901186,0.00047918578346385805,0.0004747588928243879,0.0004522978953711581,0.0003683310401126906,0.9775900847259886,0.956313056079519,0.91405349439568,0.8088611947167974,0.6983704762744364,0.6651589160129924,0.6542833748683164,0.6519313604783037,0.6471981117500809,0.6441917706448252,0.44865131132604325,0.42573507944680883,0.36890396123017977,0.3488000819941598,0.3487470147419629,0.30327655035524975,0.2979615138787537,0.2747773307803251,0.27428706159632016,0.2694650679688124,0.2566852091115206,0.21685691007019406,0.2164061814331155,0.08697301307541092,0.07758508835645639,0.07686990548403351,0.07373684223329426,0.05843348979117937,0.04588453357806243,0.04576458741335998,0.043630584042548534,0.02401563533630508,0.02401278012014431,0.020794399935697233,0.020516140121499552,0.013580838598901107,0.012032351308292465,0.011932584118926545,0.011921446088546204,0.011025339437484356,0.010978165417881143,0.004707408248408123,0.003991589255640979,0.0038476361938603976,0.00384763283182495,0.0038010474103588863,0.0037426183264634614,0.0036427948452023022,0.0035640371230810826,0.0025373099665170528,0.0021141349059005366,0.002113521797094403,0.002059285033181713,0.0011921358379377758,0.001134484498872833,0.00113437310172691,0.0011238933549585456,0.0010707215952190953,0.0008719474551490854,0.0926380101802179,0.07778248126539625,0.07659525969005825,0.03835170383398266,0.051941802146921866,0.038091592227073125,0.039900957253734555,0.032204650176937105,0.041178374417834986,0.038529369897604186,0.021583015022521683,0.02503982258945366,0.015024706824946854,0.019010454650958696,0.019443594197059568,0.012528923615125458,0.01516999148585309,0.013662101529226294,0.014483306019573315,0.014332658857127888,0.014069892940264818,0.0107865676287147,0.011066485730055418,0.002165547879766943,0.0015761710798426192,0.0016441792350057477,0.0014386051719986299,0.001120916737806175,0.0006590749755119446,0.0006529415413026252,0.0006592834587999733,0.0003359653629679653,0.0003354591497359723,0.00031540569878182173,0.00032908640678815885,0.0003194070276102994,0.00032202488956339367,0.00027710688336810815,0.0002816529344588032,0.0005394532858920817,0.0005171478954692021,0.0004749736864959461,0.0005413892282841565,0.000651178055501109,0.0006510348958008438,0.0006738949462001866,0.0005874397685254359,0.0006509354748790198,0.0007154085930275133,0.00047262740621289073,0.0004127455286255257,0.0004097676936577475,0.0003561396082791219,0.00021582828076597774,0.00020983044844401512,0.00020906847313954094,0.00018639782768997695,0.00012152453594435572,0.00013698881689636785,0.4024321708200626,0.39640998557215956,0.3784441584168277,0.3395227309443002,0.2903993843862961,0.27838474959542914,0.2734892650282757,0.2735015729861456,0.2702727065114299,0.2693802293369726,0.18828785918213795,0.17808875253868506,0.15510768408979517,0.14610978711304165,0.14603016320685602,0.12749700302157888,0.12494840061988151,0.11526554282834325,0.11495650334270337,0.11292240881655348,0.10751311574344592,0.09096816364668177,0.09074272938258553,0.03667556111073136,0.032735836693124444,0.032429996961394966,0.031114930916946244,0.02465821128769285,0.019371493750257415,0.019321004535441094,0.018418785785879955,0.0101392025721976,0.010138012562820492,0.008778377462079287,0.008660248077033845,0.005727965914132925,0.00507253574738251,0.005032980453557787,0.0050280157625178686,0.004626014354076934,0.004608509029953754,0.001930960918132422,0.0015968621311409433,0.0014891844349478192,0.0014892454764437444,0.001457388886442953,0.0014677805320204053,0.0013943436961069335,0.0013246960333858117,0.0009619873807239182,0.0007919580334922843,0.0007932113920685052,0.0007936457920557412,0.0004549913520384733,0.0004308541494052821,0.0004311721101984363,0.0004366369844027144,0.000435666355506927,0.0003419090802477025
12,0.2374026127655519,0.22083548449292836,0.20985557914407507,0.2090447164392073,0.18549640562868672,0.18527208244943497,0.18380164285662964,0.1522174236207367,0.15216103715673066,0.13534743534022187,0.13112388471073366,0.12969094282820215,0.08930557557486611,0.08930545435022524,0.08755398839612957,0.0867375884236184,0.0720520566138539,0.06295951905162621,0.06258355393373402,0.04784964910436872,0.03510244158045157,0.0280285523971266,0.026423534482752836,0.024597795988289536,0.01489185549950261,0.012962674806293888,0.009812886916576929,0.00788931581756212,0.007882339776873266,0.0077702926479420375,0.005468526769385685,0.005136842746930356,0.005136706464838131,0.005128772439393289,0.005128760920597212,0.005063934485927589,0.004993533861075659,0.004906849025453925,0.004889250297514607,0.004172829502074504,0.0031417498485629206,0.002995833167316161,0.002151913462405575,0.0019245277966617614,0.0019122904149706432,0.001803784031172646,0.0015260269453386327,0.0013042491344264914,0.0013019416622391483,0.0007935180393502558,0.000740088818994244,0.0006282646730819062,0.00031652450052842756,0.0003044205427048976,0.00029009616872465344,0.0002516635537267729,0.0002513119198619433,0.00025022828075567133,0.0001844380045528595,0.9508869489902703,0.8845293555620848,0.8405506959519491,0.8373028851780923,0.7429830242479869,0.7420845253602887,0.7361948605339881,0.609688157361697,0.6094623083194373,0.5421174954439943,0.525200583177548,0.5194611108150161,0.3577024923902885,0.35770200683990827,0.35068672550854785,0.3474167358906006,0.28859564553184786,0.25217660531823194,0.2506707233074374,0.19165588077179904,0.14059850979613203,0.11226491723508508,0.10583621550390072,0.0985234446526011,0.0596474945063484,0.051920398658301524,0.039304310901182866,0.03159968359232343,0.03157174191986506,0.031122950934242027,0.021903510979249457,0.02057499144668291,0.02057444558553434,0.02054266682303223,0.020542620685912123,0.020282966379841828,0.020000985340995512,0.019653779899960727,0.019583290361023537,0.016713755032690906,0.012583892372494269,0.011999441063297683,0.008619224543997274,0.007708459243546334,0.007659443917201175,0.007224834950460198,0.006112313125900659,0.005224009397835762,0.005214767101963182,0.0031783388506834227,0.002964334683924611,0.002516436829341879,0.001267799933126174,0.0012193190196625567,0.0011619445025433147,0.0010080073929583304,0.0010065989667873022,0.0010022585837074114,0.0007387437289930722,0.0638101055524083,0.0483003785860652,0.04758810317902902,0.051474633104273436,0.07161606379805716,0.07286097136322851,0.07151344491581485,0.02251854175735619,0.023209307046192874,0.024915618852751755,0.029590179301297436,0.0321339014015759,0.015112456199449412,0.015085128895423586,0.011563595086645999,0.012327364406591707,0.006486646559549018,0.005140503708141485,0.005527907528147031,0.004290523997942048,0.0034367380775795608,0.00227135261138304,0.0018163484883895078,0.001132615896449187,0.0007619848283710667,0.0005749957501515169,0.0003832459041030613,0.00031462969771694544,0.00031310304832267265,0.00030835777271642816,0.00024334864653417055,0.00025180747106274274,0.0002506079018800411,0.00025028351192252175,0.0002505827019256789,0.00024253799190707224,0.00026104037423704964,0.000288673487846163,0.00026568576301400353,0.000485026659942652,0.0003791077715216408,0.0003949292730767357,0.0004808792559139919,0.0002594885076037882,0.00023834986696733002,0.0003181530849490886,0.0003022654028250306,0.0005507589721787029,0.0005810464307060585,0.00037031228757531954,0.00041061464752046635,0.00044368352079780663,0.0001174808379661612,0.00012757996314080263,0.00013617369838902279,9.182889036696695e-05,8.711394013767592e-05,8.202695450464429e-05,6.403437494560083e-05,0.22866628736501826,0.21548871116527005,0.20438868983805647,0.20260813314852152,0.17111416045212297,0.17034383871205036,0.16931884453027887,0.15054254990153787,0.15038054826023048,0.133034357180241,0.12774151412344711,0.12564693801434954,0.08801760901307104,0.0880221737002025,0.0867870045153172,0.08585712161685899,0.07175947518410025,0.06274931283160531,0.062338940168540316,0.04765690215734021,0.0349337979082597,0.027936368890627766,0.026361032846418466,0.024571706263762462,0.014872348144775204,0.01294991575343384,0.009805400155756771,0.007883039529429647,0.00787611876746469,0.007764171772872329,0.005463109596531798,0.005130667247464797,0.00513058953585503,0.005122661895805727,0.005122635736624339,0.005058122952266819,0.0049867061618594855,0.004898350230027745,0.004882026172305751,0.004144545233500079,0.003118792940949596,0.0029696880704307422,0.0020974953375190023,0.0019069538417448213,0.001897378183732819,0.0017755042792544375,0.001495792052443982,0.0011822564693064323,0.0011650910424674055,0.00070181171865751,0.0006157329544875263,0.0004448161786796617,0.00029391497434724063,0.00027639685205467843,0.0002561493919098346,0.0002343117563596839,0.00023573044457257788,0.00023640171578191238,0.00017296524607205585
13,0.2559419389292432,0.24836992323068316,0.23377763529883758,0.23373967963006478,0.2337111701930921,0.22692556862384838,0.21045559015309726,0.21027550488087823,0.15871561767356138,0.1579810444563511,0.15008625586623386,0.14452722014840488,0.14382151981935426,0.12025595209181897,0.09978952269911916,0.09931647591390794,0.09794783998734977,0.09748861367592147,0.09294790461216126,0.09291868692738445,0.05310956939094011,0.052975164213935264,0.05091194001831104,0.044897138942945475,0.024759801384389525,0.021244369592294088,0.021020736568819892,0.014441885252611787,0.010541932478902524,0.008424723105997978,0.0070143174588361895,0.005146590999292297,0.004693899328637858,0.004552206679035213,0.0045364988868916364,0.0043681783114218505,0.0043019219878238195,0.004256919303752878,0.004231127059165291,0.004215938601954212,0.003623881335803423,0.0030216457017752255,0.0018063955315774866,0.001523512716291431,0.0012539644369300436,0.0012492902098494225,0.00088166940185739,0.0005873012436975624,0.0005107813986036624,0.0004022974111785591,0.0004022968912776306,0.0003321707077607257,0.00026708332345946276,0.000262579385545255,0.0002621738915690945,0.00019906027735323834,0.00018635027052118708,0.0001364696852332305,0.00013646855961401775,0.9650990944982646,0.9365467379568568,0.8815225245411124,0.8813794023091056,0.8812718996781491,0.8556849327375198,0.7935803734963626,0.7929013127145378,0.5984806536213411,0.595710744360912,0.5659412843362938,0.544979419469577,0.542318383332228,0.453457963776411,0.3762836930916529,0.3744999407844983,0.3693391246285175,0.3676074861983978,0.35048550054747823,0.3503753272744327,0.20026415968724492,0.19975734820036659,0.19197739696894947,0.16929694414551716,0.09336360424556023,0.08010770701544796,0.07926443752488385,0.05445707897054216,0.03975124019226619,0.03176772308208948,0.02644940276832727,0.01940662922985461,0.017699631450345376,0.017165340554524754,0.017106110027328803,0.016471411252868762,0.0162215736601055,0.016051878729182657,0.01595462201541118,0.015897349782644003,0.013664835901395297,0.011393941699738556,0.006811508497296741,0.005744821458729109,0.0047284159355719295,0.00471079048371414,0.003324575663289907,0.002214579997563114,0.0019260409893793616,0.0015169724386387474,0.0015169704782100758,0.0012525405200096956,0.0010071107326321167,0.0009901274026594545,0.0009885983766981204,0.0007506112293589155,0.000702684671734178,0.0005145962799065342,0.0005145920354513757,0.13035042358979904,0.1160397483248011,0.1165645579574582,0.11536742829440146,0.1162642473228397,0.12524373048111057,0.11953714954204651,0.11498819765540326,0.05926250289796944,0.05753466486827129,0.04838760097009618,0.04157720176223718,0.044104556556805896,0.026161879935117784,0.01090705066879829,0.010117837368882974,0.008240768228157797,0.008403040282334066,0.006612716462324755,0.0065839838866059725,0.002860570346123137,0.00290523025416228,0.0025613225582838484,0.0028890942963320366,0.001242763512780809,0.0009048336470761605,0.0009470073529203143,0.0006487542080991302,0.00044040172547036796,0.0003930066507364012,0.0003211875176802213,0.00033307452995085695,0.0003348992584777877,0.0003374240073333423,0.0003405582805064078,0.00031668352809490386,0.0002865574073243181,0.0003122119626968786,0.0002748427313104351,0.0002981293209265973,0.00028471838397060655,0.00023572878942792352,0.0002322282096594209,0.0005004753289539819,0.0005589355480043505,0.0005577932717713218,0.0004014514626673333,0.00017983278923423525,0.00027502311916352833,0.00021851948507311457,0.00021836623752075632,0.0002214459413189192,9.784171963398203e-05,9.331498320948154e-05,9.293947179324365e-05,7.503183947166038e-05,8.387761218717642e-05,3.682982129416342e-05,3.676629465636155e-05,0.22026130657203602,0.21959598260062105,0.20264423651833446,0.2032845156973385,0.20274006971360647,0.18923324673648617,0.17321208187089854,0.17604971557168209,0.14723655471304764,0.1471318209838215,0.14207225018385317,0.13841767826924317,0.136891992658725,0.11737567913230722,0.09919165835001592,0.09879975584450951,0.09760055889797589,0.09712578808157252,0.09271237755974295,0.09268513115106543,0.0530324758821042,0.05289544083060191,0.0508474705681662,0.04480408708375892,0.024728592831896403,0.021225091647507875,0.0209993938714725,0.014427306319167119,0.01053272930963018,0.008415551389256273,0.007006959967904812,0.005135801813884031,0.004681936927603571,0.004539683985469464,0.004523697846712087,0.00435668375067661,0.00429236737030157,0.0042454547046238585,0.004222191097504534,0.004205384311029312,0.003612679251997549,0.003012436669025847,0.0017914058376430199,0.0014389633219127227,0.001122505172488019,0.0011178518213038158,0.0007849698448308868,0.0005590911542538825,0.00043041830942128515,0.000337775726902262,0.00033787420002520815,0.0002475864983548967,0.0002485165981764946,0.0002454388877540351,0.00024514771873969415,0.00018437791919166232,0.00016640603804278628,0.00013140600918944687,0.00013142262872263024
14,0.3453510272890929,0.33755034118511223,0.3374946162903677,0.3355948112030407,0.325656833870906,0.32238282462747275,0.31966337309152965,0.27159078826750344,0.266524621934819,0.25781784381033024,0.1994786284058483,0.1965843840026326,0.18822652262991374,0.1548552910580257,0.1523896378357592,0.13999779355919992,0.13771782394084187,0.12674488956540517,0.1179741688713741,0.11382467705219494,0.08993189334378987,0.08805329647010177,0.08752372541284785,0.04648649683558032,0.04099913873682064,0.040735440888692506,0.02911855381442433,0.023265112252042412,0.021079464917081042,0.02086097277174354,0.02020630958995956,0.01392790665202133,0.013322305819474738,0.012981689299857884,0.012966027340376461,0.009230115896907002,0.006778578677588839,0.006135225260788346,0.005944432198657595,0.005789904881812079,0.005053654338030348,0.0019175603659241636,0.001905844547034641,0.0018499679192730176,0.0016646846969976385,0.0015343499364370917,0.001265274641538705,0.001241699178648313,0.0011560941550889424,0.0006671128311242639,0.0005287796480924658,0.00046269145510696225,0.0003542883357534764,0.0003070733614665911,0.00030699113381543833,0.0003058493483073476,0.00028870541244609436,0.0002818970032542323,0.00020564547289069214,0.9184367196968883,0.8976913447288047,0.8975431482982443,0.8924907505504667,0.8660614001790625,0.8573544033202433,0.8501222136040231,0.7222765620080028,0.7088034496661811,0.6856483868231505,0.5304993547024786,0.522802315673649,0.5005751723432905,0.4118267336960426,0.40526950270951695,0.3723142661269119,0.36625084759959287,0.3370691019064229,0.31374398830581857,0.3027087072333063,0.23916753271927915,0.23417153672110125,0.23276317981396064,0.12362756236462653,0.10903432020291089,0.10833303435897682,0.07743874184352782,0.061871926508731606,0.05605935144708051,0.0554782869840079,0.053737256387099655,0.03704028622164444,0.03542973348503944,0.034523887854849375,0.034482235977329107,0.024546842768419078,0.018027152296959705,0.0163161992230098,0.01580879851973173,0.015397844010341045,0.013439837573777305,0.005099616659966935,0.005068459265260682,0.004919859311434137,0.004427111638965165,0.004080495528130482,0.0033649087434672468,0.0033022114613066754,0.003074550933858387,0.0017741395619842242,0.0014062522102474644,0.001230495318331545,0.0009422048617330677,0.0008166399649235384,0.0008164212862799973,0.0008133847881844799,0.0007677916989190392,0.0007496852144715687,0.0005468996430236122,0.10229702177171578,0.08752600598598394,0.08741900575585985,0.07947633110491623,0.0632450387313277,0.06710350850254217,0.06869581628162265,0.048016868129510094,0.06566752064299007,0.05768967642186604,0.029569753409344823,0.02457306926295127,0.03175838162015612,0.0129412742245419,0.013043277990337377,0.0104543444068972,0.010631631092854183,0.009821905422812627,0.012855169961205089,0.012282472810022597,0.010708100116745911,0.009794647839251335,0.009337220298075105,0.0020925188750055422,0.0023234436250972696,0.002227567092845035,0.001430167973444255,0.0011502123357892062,0.0009156985809843362,0.0008995721109700617,0.0009459309376462894,0.0006508778145165073,0.0006332928933926043,0.0006130269995059408,0.0006154916634186807,0.0003432139158256711,0.0005495806904197097,0.00040904332570279497,0.0003875668539882982,0.0005585703005674681,0.00044043739216386227,0.0004020149125719008,0.0004146382476775265,0.00030039903087923376,0.0003029772827141543,0.00025007865691418737,0.0001720691720393601,0.00022901755879865113,0.0004032301528898143,8.18170074957446e-05,0.00020342099243910542,0.00021501298593306907,0.00014813688713061955,7.958098077928841e-05,7.828884844794396e-05,6.924407513100298e-05,7.378313381831706e-05,6.735613777468495e-05,4.677626834215897e-05,0.32985246912258953,0.32600526239667843,0.32597627744613483,0.32604814077143,0.3194564735964756,0.3153217479994634,0.31219474198271824,0.2673124326453918,0.25830824770049576,0.2512806037507635,0.1972748156100749,0.1950425192123315,0.18552797368110815,0.15431359172189293,0.15183041401175404,0.13960690844104506,0.13730683687022352,0.12636374956771454,0.11727168936346072,0.11316005464698012,0.089292116294153,0.08750684483488526,0.08702424275596314,0.046439377179309425,0.04093325038256871,0.04067448941588616,0.02908341100715767,0.023236661973758888,0.021059566408148902,0.020841567959263292,0.02018415620992107,0.013912689954785529,0.0133072451115469,0.012967206907268868,0.012951410541082078,0.00922373263263409,0.006756263016859235,0.006121574352918817,0.005931784394103243,0.005762898381869606,0.0050344251977635784,0.0018749458037588763,0.0018601931515368467,0.0018254154936852474,0.0016368811522457173,0.0015138330135125548,0.001253519891567177,0.0012203965781735875,0.001083493949789879,0.0006620766622794311,0.0004880858695679289,0.00040969842385484457,0.0003218317689759948,0.00029658205748257636,0.0002968407189891293,0.0002979078413188905,0.000279118011492662,0.00027373175034656525,0.00020025494061425486
15,0.548720471410517,0.5439025458375717,0.5336734260441579,0.4689526945306954,0.4664310767574962,0.3291558663941831,0.3123577894680093,0.31122223398554744,0.3098183859793652,0.30769695677907605,0.2599046550200832,0.25957633566040433,0.16419289187713956,0.16417407846218565,0.1613853962934405,0.12105554600574932,0.12105106538107896,0.12029790897338531,0.12027696984745052,0.11850203262682495,0.11783247094230678,0.06400276799599182,0.049617411062190725,0.03823211290974996,0.03822632232008779,0.03293587429970553,0.029809804653296558,0.029628623406778687,0.0261656097370521,0.018868159810282975,0.018469805708599216,0.01579633423943719,0.015598068504427545,0.011600944909125508,0.00858890141648624,0.008527788607432798,0.005933815514936661,0.005626527164687668,0.005600650515311536,0.005428163169222832,0.003360201601524537,0.002381587529686281,0.002163248666597289,0.002152745535915192,0.0017896252999946613,0.0012299581798682927,0.0009471524157476096,0.0008837464249301033,0.0008553989652564676,0.0005379754726438626,0.00030838996647647037,0.0002864888886235248,0.0001960852598231341,0.00019403697499325258,0.00019351965462460972,0.0001677504977961675,0.00016648271994947175,0.00015350068337403563,0.0001336693731486427,0.9725180468674345,0.9639790551361636,0.9458495992091924,0.8311425986821153,0.8266734401223224,0.5833753923518986,0.5536035252273174,0.5515909372932922,0.5491028443712958,0.5453429551564295,0.46063885100212626,0.46005695818226683,0.2910052728803861,0.29097192915344466,0.28602944226369803,0.2145513231196822,0.214543381939099,0.21320853434955475,0.21317142314463677,0.2100256347714093,0.20883894527172464,0.11343452662804829,0.08793881440723574,0.06776021984204146,0.06774995696095376,0.058373495822898934,0.052833044344786,0.052511929968390256,0.0463742998528225,0.033440753321104036,0.03273473527892079,0.027996440669897336,0.027645046808325757,0.020560793468918877,0.015222434856178477,0.015114122313097188,0.010516725684069816,0.009972106917722219,0.009926244753247,0.009620538905429202,0.005955412398220276,0.004220977662562104,0.0038340074368281626,0.003815392341038699,0.0031718206118708262,0.0021799014054266074,0.001678674052529586,0.0015662972166681022,0.0015160559416440606,0.0009534742791230341,0.0005465712024562571,0.0005077550937678251,0.0003475293229219091,0.0003438990702414067,0.0003429822037843853,0.0002973105524173485,0.0002950636217858723,0.00027205506731687137,0.0002369072860838425,0.10829909362537991,0.10725156797558547,0.10583681838441433,0.06198771443839953,0.06693250654814353,0.052360565136267856,0.0446949935845387,0.03821698212215865,0.03649738569776243,0.036641798356574024,0.043212432261356154,0.04164467222580123,0.01693802269401428,0.017080578341661486,0.01978902422697854,0.009082396484629846,0.009174071505892648,0.009551202962117733,0.00971137922324789,0.009277248072351437,0.009177362459415226,0.0031246657132097708,0.0036090301388637504,0.001492847626966816,0.001496841318975476,0.0014032676462804208,0.001095886839486008,0.0010877654757862597,0.0008500387945730574,0.0006658616751023333,0.0006750336620068763,0.0005563219747196632,0.0006069973773783223,0.0006596337994238174,0.000390697870640714,0.00038964462401179755,0.00046423920359117227,0.000664979033104962,0.000609786557085867,0.00041638428007869434,0.000322287609149567,0.00023529350611068873,0.0002416179585104082,0.0002515853040643255,0.000316751076344111,0.0002569269083291298,0.00038663609312378705,0.00033682226040952345,0.00033570328786399243,0.00031062763628054903,0.00018181302529654013,0.00017539825156999555,8.393312165705507e-05,8.590748997231042e-05,8.415634299708776e-05,5.2862110931036556e-05,4.705446766692136e-05,3.7301278997613824e-05,4.28265558736689e-05,0.5379270044019925,0.5332232933165713,0.5230735068228688,0.4648377705891628,0.46160371416653484,0.32496454514349093,0.3091435688961025,0.3088668664723192,0.30766113360008224,0.3055074398837134,0.25628717369225906,0.25621396392485807,0.16331689787096465,0.16328313410276718,0.16016753933595565,0.12071435412926697,0.1207029280585149,0.11991814468772159,0.11988427165090002,0.11813832741702895,0.11747453863139062,0.06392644816763596,0.049485981671289286,0.038202956214232024,0.03819700491118446,0.032905966872269626,0.029789654001057857,0.029608648926460684,0.026151798541580968,0.018856406944484615,0.018457466035958506,0.015786534808641818,0.015586253406533282,0.011582176221903323,0.008580010647778717,0.008518882297581024,0.0059156274838052525,0.005587093235350475,0.005567355435883067,0.005412169576335409,0.003344710077103353,0.002369935891018857,0.0021497129007521476,0.0021379939609787605,0.0017613709064293723,0.001202824046983331,0.000864644568681552,0.0008170425377355562,0.000786772325567658,0.0004392357917396376,0.0002490951530156261,0.00022652005794395114,0.00017721360051871867,0.0001739834786156131,0.0001742629239378955,0.00015920372715102113,0.00015969462456312327,0.00014889954459781975,0.00012662301303456098
16,0.2952718341922473,0.2860999005936441,0.281423391816019,0.28140123208222945,0.26017025415245737,0.21697627236093522,0.21626220285816597,0.21449926673024022,0.2133292650079861,0.1820705754223536,0.1650954379922757,0.14993835488301863,0.1406668890423192,0.10683655402299148,0.0930496611848626,0.08787035326258463,0.05364635537506496,0.045042628728147086,0.04465028157953863,0.041855328174660186,0.0389186813783379,0.037472249384340246,0.037470427998306494,0.02990936340123064,0.029202404997989807,0.02391625866389399,0.023784842173550282,0.01870032399192837,0.017554727904550513,0.017241386490714872,0.01199795282571242,0.008102124328860512,0.008101374708684758,0.008096374854601188,0.007723849904953808,0.006731971456369571,0.006127884000177261,0.00560626453535951,0.005603252929053136,0.004651223527762496,0.0019079414812377031,0.001868828638683879,0.0017783161594324152,0.0017522582989580816,0.0017083692618525335,0.001597952420878823,0.0015776726097541493,0.0015188909323363457,0.0010761300464316567,0.0005237738862969264,0.000458421758962562,0.00045773922119805513,0.000413426335855332,0.0004048215659382039,0.00036359155577303905,0.00033703092683740315,0.00033257674202053736,0.00033010063435334367,0.0003147495272295181,0.9979126083962279,0.9669147714150688,0.9511098536001537,0.9510349616694425,0.8792818917477537,0.7333017675191328,0.7308884694067882,0.7249303793144264,0.720976194271086,0.6153330653056022,0.5579632057080074,0.5067377158721257,0.47540349570832574,0.36106913004012897,0.31447439054723597,0.2969701924494163,0.18130538786312617,0.15222788602946372,0.15090189377037894,0.14145595643525127,0.13153114639546815,0.1266427264486534,0.1266365708189002,0.10108289173209738,0.09869362657873242,0.08082835307219416,0.08038421259728594,0.06320036973282626,0.05932866695815719,0.058269685669086115,0.04054876562295536,0.027382266394225616,0.02737973294762398,0.027362835238962453,0.02610383488353657,0.02275164244518077,0.020710044096467907,0.018947157899921248,0.01893697975369583,0.0157194627639335,0.006448156037021934,0.006315968695681192,0.0060100690676000755,0.00592200287061145,0.0057736737093901985,0.005400504497066323,0.00533196602886949,0.005133305099362363,0.003636932538946393,0.0017701673663329677,0.00154930067909582,0.0015469939469187695,0.0013972323310880886,0.001368151303376316,0.0012288086969246136,0.0011390433233517737,0.0011239897805679286,0.0011156214271569142,0.001063740205930332,0.1365974945974537,0.15309919947148576,0.15343136377481106,0.15242761093269322,0.12511144342627295,0.10037217590181778,0.09914235464692982,0.08546279565799869,0.0768051109017247,0.06300526853979722,0.048860487002085104,0.03701936406298827,0.028007368586552516,0.008446923189951142,0.010175267605656785,0.012218852734177228,0.0026669596523766106,0.0028193766222547423,0.0033322261803626053,0.003379463659296696,0.0031472919320132864,0.002560543599289468,0.002570887031402995,0.0014277202439074183,0.0014942118678405115,0.0010170130252316338,0.0010485481216565042,0.0007458705892339725,0.0006351068268453202,0.0006265211019857848,0.0005400180821429796,0.0004428015570529904,0.00044244182858139584,0.0004417388696982256,0.0004644234417605947,0.0004779046268189745,0.00034072711444491045,0.0005956665783808245,0.0006181330500589097,0.0003395831754462906,0.00024412889323342188,0.00023849733161304703,0.00025186052228341825,0.00016781681982014034,0.00016698582001434568,0.00017072689342407453,0.0002470782720927491,0.00029041396430768687,0.0004792685508380546,0.0002288989259580276,0.0002099063224807507,0.00020642709024013304,0.0001096482281336977,0.00013266129402487537,0.0001128099335386632,8.86715066626741e-05,0.00010775549349261926,0.00011583195786657884,0.00010941837670597367,0.2617758211465539,0.2416894458615917,0.23591935501656944,0.23654275901567617,0.22811332242889445,0.19236457332986573,0.19219816310289992,0.19673852186628296,0.19902349169940048,0.17082163379049797,0.1576995765871945,0.14529651389279086,0.13785050227583914,0.1065021068530132,0.0924916394912048,0.08701665714305455,0.0535800221280316,0.04495430477944892,0.04452576685263257,0.0417186735405621,0.038791214388354346,0.037384663839579,0.03738212827338801,0.02987526793138451,0.029164152457436934,0.02389462519029737,0.02376171845757934,0.01868544338428199,0.017543235480415205,0.017229999403104223,0.011985793777592674,0.008090015168180146,0.008089284109168041,0.008084315218818236,0.00770987472148531,0.00671498673543289,0.0061184039874063985,0.005574529878638186,0.0055690533234444275,0.004638810577310224,0.0018922583806965014,0.0018535478152932813,0.0017603904794714093,0.0017442037327253157,0.0017001885985844943,0.0015888059249808506,0.0015582051184064728,0.001490868670832098,0.0009635131203105596,0.0004711097172229066,0.0004075412186183581,0.00040854993701871253,0.00039862087407197623,0.0003824676212652584,0.0003456482870266557,0.00032515720744133957,0.00031463636623117356,0.0003091106376967234,0.00029511842323080205
17,0.19083256699135015,0.1905655856621881,0.1691279474886172,0.1585185203903924,0.1280785073000907,0.12343395965440826,0.12337467470305188,0.10998755573273367,0.10997220677954925,0.10739216615071545,0.09663537956149452,0.09377801859903914,0.0821915821451905,0.06420740283712247,0.0637463648366932,0.0621322568207267,0.06093856514812311,0.060521311857432654,0.058763280491342086,0.05373875366472255,0.05364838431342903,0.030237482869331773,0.016403073401961003,0.011403947412022582,0.010076508908656084,0.009748279460818536,0.007421993041785167,0.006331338019295233,0.006237770359892365,0.006213861870466672,0.005677635630647598,0.00543114790617137,0.0031973397651156353,0.0031972808969676914,0.003197037040493655,0.002138677940426411,0.001917023616450584,0.0012217754338101165,0.0011019875601191178,0.0010820265537874404,0.0010745039026414218,0.0010358681358793218,0.0008629715428829296,0.0008619261874693672,0.0008593755890893033,0.0008591928079628115,0.0007096535801990934,0.0006584189957436216,0.0006160071307220635,0.000522821651383512,0.00034673757071867676,0.0003457304270959948,0.00033503455302467147,0.0002996320014453146,0.0002552427191440994,0.00022571759051054656,0.00022450312669272042,0.00019993584326022777,0.0001911698805129121,0.8744261052114131,0.8732027529948392,0.7749719806031604,0.7263578464315773,0.5868767164086109,0.5655946377135891,0.565322984347869,0.5039810106702431,0.5039106792505922,0.49208851014221044,0.4427991506261842,0.429706254287918,0.37661530308734203,0.2942088453442545,0.29209629364814865,0.28470018611763426,0.27923049519142373,0.27731857221298556,0.2692629842987919,0.24623977870658117,0.24582569152467132,0.13855310334962412,0.075161571289998,0.05225475649542919,0.04617221566549293,0.04466821452872004,0.03400878880767025,0.029011228703118664,0.028582486349151868,0.02847293373127536,0.026015857196647976,0.024886410036269204,0.014650734944913075,0.014650465201408919,0.014649347811069397,0.009799772917341722,0.008784116469004807,0.005598375323840767,0.0050494876497158125,0.004958023046488523,0.004923553025746333,0.004746517608866095,0.003954277076750783,0.0039494870868803204,0.003937799826982281,0.003936962293897314,0.003251749038260097,0.0030169837733797365,0.002822645655257403,0.002395654512996231,0.0015888083898580182,0.001584193492677443,0.0015351832443038364,0.0013729629494131515,0.0011695639811566438,0.0010342750016918661,0.0010287101293910599,0.0009161388093790353,0.0008759717310631469,0.02582480052473056,0.026335464602937578,0.023721101299140256,0.017788388916251636,0.0344225960201363,0.039499839430388796,0.03931133944016462,0.012755762143912762,0.012404862883668268,0.01326791466388795,0.008102646789321584,0.009157179220335467,0.013186729618324613,0.005003123143176755,0.005315521688987618,0.004628546146538247,0.004232145928008523,0.004353788834271905,0.004580735068788252,0.0038935496613114267,0.003906278948869501,0.0014891604318404226,0.0014617085646003365,0.0005110404780908452,0.0005052821360645739,0.0004949754162935902,0.00041039278155229265,0.00035095967404213073,0.0003529725513376717,0.0003484739623197451,0.00038326999104556413,0.0003731123374909325,0.0003298935751330083,0.00032980579058840026,0.0003300323055934936,0.00034106436547329125,0.00037264177639237275,0.00018699892908729832,0.00015176162641860683,0.00012256090238012903,0.0001293457166963773,0.00013016740333023606,9.607169182066957e-05,9.411064587138839e-05,0.00010497879342736615,0.00010342671580056579,0.00022190763981879755,0.0002928872798977095,0.0002480210464902553,0.00021182494666500767,0.00013379878061826834,0.00013763791340651148,0.00011759836157540946,8.058270897492335e-05,8.677947676440425e-05,7.209793605173754e-05,7.82870940592344e-05,3.299837350096125e-05,3.337956325880964e-05,0.1890770961866244,0.1887370809960782,0.16745617926749787,0.15751728326289605,0.12336607684227412,0.11694317030480912,0.11694412746907829,0.10924537952787347,0.10927033284840551,0.10656941301806377,0.096295086572481,0.09332986039359743,0.08112685336867687,0.06401218116813964,0.06352435957226722,0.06195961505856944,0.060791427546621125,0.0603645070528302,0.058584468934468614,0.05359751782006918,0.05350598213485103,0.030200790908209228,0.01633781579961944,0.011392491132580673,0.010063832358957468,0.009735704996736575,0.007410638196347007,0.0063216033110097564,0.006227775641491423,0.00620408294938299,0.005664684498572103,0.005418316598568388,0.003180275428744446,0.0031802253496582417,0.003179956684540384,0.0021113072802107363,0.0018804567669894496,0.0012073800607853777,0.0010914875131690996,0.0010750629229533,0.0010666903591783072,0.0010276571617228991,0.0008576072025446488,0.0008567729798372197,0.0008529395383338267,0.0008529450133002301,0.0006740661712913962,0.00058968857478347,0.0005638708589724318,0.0004779881495662306,0.0003198825241443393,0.0003171519084178442,0.00031371767096422963,0.00028859272912599136,0.00024003784720033177,0.00021389324038633464,0.00021041099020385854,0.0001971939369414522,0.0001882331744724405
18,0.24931465958415577,0.24615506710141208,0.24169384116225462,0.23409656062562328,0.21746992306007604,0.19681890288406512,0.1646590656843454,0.16235561107106095,0.15048253113773208,0.13073709747281695,0.10898006672257148,0.10706128157401278,0.10655454306422395,0.10490459040855858,0.10440574036767593,0.10362399471308668,0.1005993984012981,0.10056332554751028,0.0983906433420264,0.0934062264410606,0.08038236950404082,0.0744000131469582,0.07435299882465411,0.02758362493966113,0.020264200523799448,0.017291273397429377,0.01664838825007364,0.016594688650212863,0.013601894251162214,0.013392505453704882,0.01311422490391859,0.010627759588125443,0.010598849440773167,0.010408242914328876,0.010340305063166166,0.00972949849618966,0.007462271957484545,0.006759022040836954,0.0067427108116161994,0.006032482679062329,0.005988910136501794,0.00141680382683159,0.0012523377793000562,0.0009732540588967135,0.0009732328450051396,0.0007136934083474694,0.0005133009618945361,0.00045425905989115404,0.00045391649201453546,0.00045336165073952325,0.00043475132271560216,0.00040594596295915117,0.00040461336807346375,0.00035187759792368594,0.0003376456014048432,0.00026613097991134424,0.00021583457836402462,0.00020778701520508428,0.00017097798288128276,0.9142600919672088,0.9026735718697931,0.8863138405799296,0.8584539048115851,0.7974824753130659,0.7217532597233048,0.6038201395252868,0.5953731567842944,0.5518334661384053,0.4794251206823928,0.3996400612405173,0.3926036972765506,0.39074543993486194,0.38469490977660237,0.38286558018557093,0.3799988460141755,0.3689073694568329,0.36877508694012656,0.36080765880607935,0.3425293374996594,0.2947696403327617,0.2728317820362231,0.27265937613476027,0.10115172335307895,0.07431071187483529,0.06340871103581346,0.06105119128576678,0.06085426984845859,0.04987941386895532,0.04911156563436074,0.04809108492350057,0.03897298488043841,0.03886696867577093,0.03816799677942448,0.03791886234763585,0.035678977741453614,0.027364846726276173,0.024785963741446593,0.024726148943743403,0.022121676190839684,0.021961891616458517,0.005195551674254065,0.004592439350283769,0.0035690133379181234,0.0035689355446006602,0.0026171802421906813,0.0018823224651583193,0.0016658103080089309,0.0016645540796792182,0.0016625194250144426,0.0015942736177319118,0.0014886416789441654,0.0014837549293050718,0.0012903679453727338,0.0012381778877648213,0.0009759271058304499,0.0007914855139041225,0.0007619743497949732,0.0006269921977878898,0.03469998997069656,0.030107047675291442,0.029761965312961703,0.033554320991363254,0.0302336663946865,0.03392592728278463,0.03705032762160128,0.024459158672550704,0.019510995429223545,0.012062355135970164,0.015727981957113647,0.018109322665644096,0.01648257196984436,0.019889756605483744,0.0175551227793951,0.01646654316286876,0.013296125398040514,0.01323965700783709,0.010758029468840297,0.010341518815085788,0.009497882265929491,0.007804239427728589,0.007915237417211177,0.0011392583741950918,0.000977763288272106,0.001024194432802704,0.000918336171976353,0.0009092926048284263,0.0005923254054092452,0.0005649027592348127,0.0005311223486460478,0.0004284518141939412,0.00042715526615179377,0.00041327847482195004,0.0004093059213273994,0.0003696670818172897,0.00044148218560693497,0.0007936025093186734,0.0007398267973218715,0.0004005384910999564,0.00040514626816659863,0.00021735338542903452,0.00022368303768670528,0.00027731070828258554,0.00027776468836250687,0.00022740196746763716,0.00017800585952352358,0.000195046976522512,0.00019568976012848596,0.00019288929400576723,0.0001944301468784764,0.0001863060765646417,0.00017751060264611506,0.00015846221909143732,0.00015980196526355276,0.00011168629992334183,4.7788686972170526e-05,7.032705681298613e-05,7.481833279394946e-05,0.2468880519174572,0.24430694369988426,0.23985441058374396,0.2316793198357477,0.21535805731871327,0.19387292743054732,0.16043653304398467,0.16050262927219788,0.14921230926092968,0.13017944632003384,0.10783916508584827,0.1055185786715384,0.10527200705260852,0.1030017993578853,0.10291927072187657,0.10230730783557546,0.09971685919694162,0.09968798286398098,0.09780073363326784,0.09283197793086127,0.07981926809703715,0.07398956550232093,0.07393049067095522,0.027560088083471754,0.020240597862238682,0.017260914270932022,0.01662304093721813,0.016569757945012593,0.013588991052830466,0.01338058620539937,0.013103465338654781,0.010619119686014759,0.01059023832813863,0.01040003468580399,0.010332200997953251,0.009722473308576247,0.007449201047578991,0.006712270406183205,0.006702000104375592,0.006019170722810111,0.005975190467632359,0.00140003235304302,0.001232199582905888,0.0009329106249961665,0.0009327534232023368,0.0006764958435278633,0.00048144759990797293,0.0004102535440951385,0.000409567698315721,0.00041028100933289874,0.00038885168199170715,0.00036066905977353035,0.00036359587947605413,0.00031417760747889164,0.0002974355124156235,0.0002415613149450997,0.00021047756796165284,0.00019552378056865858,0.00015373902467521398
19,0.29175006797975594,0.2783325929637663,0.2367038631591961,0.21768451921367094,0.21588885324818555,0.18746596538718477,0.181305705410424,0.17075795743335198,0.1455388639344005,0.12381718677951534,0.1234980085665379,0.11961196542462826,0.09142335553343636,0.07650503899878425,0.0715797246974111,0.07149028921849408,0.06876523699648493,0.05598663425208011,0.05498976023337057,0.048643068348292816,0.04808930254489059,0.041419638672651714,0.04103098305980021,0.032165129235175186,0.02652056301669847,0.0156318315015306,0.012631091826535394,0.012557199825253718,0.01232659360836447,0.006872491483524156,0.006841245698065796,0.005344664716273767,0.005040469544180318,0.0030772153827992965,0.003071579018785576,0.003015695592575701,0.0026974249038235793,0.002692638636167427,0.0019447078150942162,0.0014717012729861334,0.0013426330163148878,0.001092891270341892,0.0010346666998680672,0.0010323994820210067,0.0010271800639531437,0.0010271258963035221,0.0008539650894887018,0.0008522290657342086,0.0007576558203082582,0.0007260905873562142,0.000664742038298734,0.0005247255094757446,0.0005115590890991522,0.000493035963444107,0.00047150930907766456,0.0004151299052773957,0.0003555843775601907,0.00035316366452681523,0.000332907445335606,0.9276300246709817,0.8849686715261783,0.7526086007195638,0.6921359001797387,0.6864265144873946,0.5960549017220801,0.576468129544811,0.5429311786061276,0.4627461473339654,0.3936812793988554,0.39266644058277933,0.3803106241109481,0.2906839067296126,0.24325057301724784,0.22759035583706835,0.22730599245683425,0.21864158912888895,0.17801155376630787,0.17484195631951804,0.15466241706284747,0.15290169841270615,0.13169525789601907,0.13045951314286627,0.10227020625078735,0.08432310126205478,0.04970198067759706,0.0401610189975465,0.03992607667363703,0.039192855762521094,0.021851338334066762,0.021751991215019598,0.016993557180453436,0.01602635749152853,0.009784118993460204,0.009766197967681849,0.009588514567665083,0.008576561258095788,0.008561343144815806,0.006183269710904997,0.004679328089353421,0.0042689508409460755,0.003474887814388772,0.0032897606604549495,0.0032825519582874866,0.0032659566274120333,0.003265784399386509,0.002715213273182608,0.002709693522084138,0.002408994425096176,0.00230863161104507,0.0021135716528082544,0.0016683839721821528,0.001626520856456626,0.0015676259001422865,0.0014991811143045253,0.0013199207353770126,0.0011305935495160302,0.0011228968037828731,0.0010584914131065424,0.06621104188569359,0.04640538759886425,0.045199847077596104,0.03266698249553543,0.03167127475618738,0.03245737010240256,0.032857646882664376,0.02332030060179854,0.04973350872376864,0.04084813481337786,0.03927236844596275,0.03440636485328072,0.020180677990517443,0.009507207869451677,0.0049585065547735055,0.004865270053463853,0.006345036517296251,0.004632867096666894,0.0056929026584035276,0.005419203840078613,0.005397930231821525,0.004125962982056785,0.004400277100951032,0.002018264289358684,0.0014038870487835147,0.0007198292170264435,0.0005487601927807793,0.0005376982745894869,0.0005346845585895486,0.00040290894442287524,0.0004092935519192423,0.0003513158628474206,0.0003915665765158292,0.00034078067678920487,0.00034634324274302266,0.00035379183440036694,0.00035248011964060717,0.00035986776915154285,0.00046104640592973736,0.00036827796055705883,0.00036168435386824376,0.0003595247474518082,0.0003541200119802338,0.00033767604505376397,0.0003544084200120667,0.000355093579346847,0.0002951997377874464,0.00030428157289687246,0.00033280184248833113,0.00028383271104613086,0.00028817772813302737,0.0003065554330577947,0.00026270391953846,0.0002566573964522773,0.000251072729363667,0.00023017729020880051,0.0001423265223893638,0.00013213263556186307,0.0001311203155054716,0.28413764287507415,0.27443682753546905,0.23234821423598107,0.21521946510463094,0.21355310185556817,0.184634794403939,0.17830348806376614,0.1691580432809868,0.1367776992983095,0.11688509581748008,0.1170873144134121,0.11455664245396421,0.08916821279377621,0.07591201479826849,0.07140777409010474,0.07132454416153529,0.06847187985426512,0.0557946212223079,0.0546942829722223,0.04834025577173091,0.047785388650364746,0.04121362514076774,0.04079435172040926,0.03210174680564628,0.02648337901169208,0.015615249021087033,0.012619165700678807,0.012545682445242087,0.01231499177460455,0.006860670781608465,0.006828991249786538,0.0053331058581180925,0.005025237192607431,0.0030582875996975354,0.00305199017476302,0.0029948708227554876,0.0026742959591312607,0.002668482342776035,0.0018892656503699506,0.0014248775318170118,0.0012929995532349285,0.0010320626360639299,0.0009721801257642517,0.000975614462312901,0.0009641024611561444,0.0009637925901167523,0.000801319841808294,0.0007960572246249683,0.00068065062674132,0.0006683161925222939,0.0005990288594797772,0.00042586456386664486,0.00043895256269793506,0.00042096489413678834,0.00039910338650126165,0.00034547250733995194,0.00032585796075808575,0.0003275141837561921,0.00030599808826465744
20,0.3229861752016454,0.308135942801568,0.2751851151929931,0.2717975220115207,0.21155925396072742,0.20234668110507242,0.1963367207816949,0.1816338614669228,0.175979639748084,0.1729333808562898,0.16639118514809853,0.1641236237936665,0.15405372457962385,0.15292051684168825,0.11534139503952426,0.1016296779889663,0.10143095390116376,0.09748890774034233,0.09320386037715896,0.08960209044605526,0.07603532050691741,0.0724337762799812,0.06922851315523773,0.0417821770664464,0.02605371114886946,0.020989951203261484,0.020331495268457688,0.01787120541520836,0.017749813077237067,0.01666101916573648,0.014911076550878054,0.008088738154785398,0.007807386417423317,0.007787189891748874,0.006699834285471975,0.0062944304271266485,0.006268307083785947,0.005273921860566134,0.005210473855632575,0.003814955835368921,0.00358324616350992,0.0023488570177469022,0.0010548181683981452,0.0010001406579358693,0.000972100088539783,0.0008245212761306204,0.0007322805547046421,0.0006289283645233929,0.0005570015515041769,0.0004518763559699072,0.0004501323813824889,0.0004189627198897404,0.0003507626111071183,0.00034878248441819887,0.0002822304902782035,0.00019381472661864435,0.00017626227000570416,0.0001435392611378649,0.00010579730052223639,0.9837463791782342,0.938515767235135,0.8381546377514214,0.8278367579712054,0.6443639574838801,0.6163044432213635,0.597999397491662,0.5532176522499531,0.5359961097504763,0.5267178607574006,0.5067917405889737,0.4998852367096843,0.46921449086639994,0.4657629839765,0.3513050664433525,0.30954212723277624,0.308936856429129,0.29693023219872516,0.2838789001238859,0.27290868405768987,0.23158722255414815,0.22061769393427202,0.21085515226724455,0.12725951932041427,0.07935399708936319,0.06393087407671531,0.06192535900689151,0.054431845597681515,0.05406211066130326,0.05074587872833799,0.04541593013204929,0.024636555626330194,0.023779618784582537,0.023718104513911945,0.02040625334911756,0.01917148044435433,0.019091914362594328,0.016063230976253996,0.015869982007995515,0.011619534450432827,0.010913796656641621,0.007154112973947899,0.003212749131461296,0.0030462132018470862,0.002960807662132347,0.00251131436025867,0.0022303689741010645,0.0019155804454358096,0.0016965068524892742,0.001376318131090666,0.0013710063598215692,0.001276070278998422,0.00106834742512525,0.0010623163853777358,0.0008596133340120315,0.0005903179460343026,0.0005368569406897772,0.0004371896980610279,0.00032223580854692677,0.13288778920079408,0.11039906681795555,0.11037288759502735,0.09749608547099503,0.055816028160451794,0.06417738414297874,0.06022926782475752,0.027302354120050422,0.040047568240154985,0.036364908879636386,0.04338486700136825,0.03919949385170932,0.029147947687359208,0.025305253355277956,0.009952068222634013,0.00717071356769916,0.007143229818035635,0.006854493026861552,0.007802164760631537,0.007511543910601034,0.006414988235225605,0.005157285908613223,0.005649809542770275,0.0023193112417898127,0.0011810897279823274,0.0008305001701400407,0.0007998251295308407,0.0006983687657219354,0.0006767814971847864,0.0006712468579259163,0.0006249411500953696,0.0004643906520274584,0.00048054006429421633,0.00047475871633829287,0.0004279971017660837,0.00042459605311193506,0.00044902653673624404,0.0008542670963853998,0.0009502467598604661,0.00041550253654254167,0.0004354161585860754,0.00037205756005442825,0.00031762639282651323,0.0002535972795641619,0.0002442715409339019,0.0002985323966117935,0.00031913244512798164,0.00043403477872799753,0.0003101455223586175,0.00025081454702894057,0.00025908112951917656,0.00026382251916499396,0.00012398295066261934,0.00012622993266291614,0.0001393637440237879,6.209533787827437e-05,6.137183298803069e-05,4.5563868591372314e-05,3.3494450055628326e-05,0.2943822427605193,0.28768003978714923,0.25208068808958045,0.25370929484241506,0.20406344341113922,0.19189956414437845,0.1868703915140193,0.17957015645949825,0.1713622650524775,0.16906669576401592,0.160635549646591,0.15937366021063445,0.1512711049819812,0.15081222968895544,0.11491124291276127,0.1013763893373156,0.1011791118614249,0.09724763780035835,0.09287672374848771,0.08928668053176902,0.07576422566443593,0.07224994358638065,0.06899758463754616,0.04171775540193392,0.026026926281894666,0.020973514750339192,0.020315756929375983,0.017857554817489334,0.017736905904974645,0.016647491922111356,0.01489797477729986,0.008075396353058505,0.007792583905071167,0.007772704199402976,0.0066861497091873145,0.006280093358670675,0.006252203520835493,0.005204275119494607,0.005123091732109165,0.003792261286876485,0.003556693104155981,0.0023192029798672683,0.0010058602502151257,0.0009674552989435996,0.0009409091329288025,0.0007685790414559101,0.0006590821597230304,0.0004551534890084969,0.00046266670869964306,0.0003758780441623448,0.00036809798844348246,0.0003254649582349004,0.00032811985202921507,0.0003251387788881031,0.0002454216707920213,0.00018359824963229575,0.00016523282344393022,0.00013611558825862792,0.00010035532179841495


==> data/range_evaluation_n_80_ntest_40_neval_20_classicBasicDiffusion_weightedL2_os05.csv <==
vecNr,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,error_dim_26,error_dim_27,error_dim_28,error_dim_29,error_dim_30,error_dim_31,error_dim_32,error_dim_33,error_dim_34,error_dim_35,rel_error_dim_1,rel_error_dim_2,rel_error_dim_3,rel_error_dim_4,rel_error_dim_5,rel_error_dim_6,rel_error_dim_7,rel_error_dim_8,rel_error_dim_9,rel_error_dim_10,rel_error_dim_11,rel_error_dim_12,rel_error_dim_13,rel_error_dim_14,rel_error_dim_15,rel_error_dim_16,rel_error_dim_17,rel_error_dim_18,rel_error_dim_19,rel_error_dim_20,rel_error_dim_21,rel_error_dim_22,rel_error_dim_23,rel_error_dim_24,rel_error_dim_25,rel_error_dim_26,rel_error_dim_27,rel_error_dim_28,rel_error_dim_29,rel_error_dim_30,rel_error_dim_31,rel_error_dim_32,rel_error_dim_33,rel_error_dim_34,rel_error_dim_35,scalar_error_dim_1,scalar_error_dim_2,scalar_error_dim_3,scalar_error_dim_4,scalar_error_dim_5,scalar_error_dim_6,scalar_error_dim_7,scalar_error_dim_8,scalar_error_dim_9,scalar_error_dim_10,scalar_error_dim_11,scalar_error_dim_12,scalar_error_dim_13,scalar_error_dim_14,scalar_error_dim_15,scalar_error_dim_16,scalar_error_dim_17,scalar_error_dim_18,scalar_error_dim_19,scalar_error_dim_20,scalar_error_dim_21,scalar_error_dim_22,scalar_error_dim_23,scalar_error_dim_24,scalar_error_dim_25,scalar_error_dim_26,scalar_error_dim_27,scalar_error_dim_28,scalar_error_dim_29,scalar_error_dim_30,scalar_error_dim_31,scalar_error_dim_32,scalar_error_dim_33,scalar_error_dim_34,scalar_error_dim_35,flux_error_dim_1,flux_error_dim_2,flux_error_dim_3,flux_error_dim_4,flux_error_dim_5,flux_error_dim_6,flux_error_dim_7,flux_error_dim_8,flux_error_dim_9,flux_error_dim_10,flux_error_dim_11,flux_error_dim_12,flux_error_dim_13,flux_error_dim_14,flux_error_dim_15,flux_error_dim_16,flux_error_dim_17,flux_error_dim_18,flux_error_dim_19,flux_error_dim_20,flux_error_dim_21,flux_error_dim_22,flux_error_dim_23,flux_error_dim_24,flux_error_dim_25,flux_error_dim_26,flux_error_dim_27,flux_error_dim_28,flux_error_dim_29,flux_error_dim_30,flux_error_dim_31,flux_error_dim_32,flux_error_dim_33,flux_error_dim_34,flux_error_dim_35
1,0.1493931256327179,0.10144355840171579,0.09920175108439196,0.08135389973178193,0.073519143206159,0.06981632641359815,0.06166882378688421,0.06022672042943075,0.05674989570905477,0.043515138535935055,0.0377041290345563,0.035991281241311665,0.030333561324319396,0.02855917632921466,0.010155359073902442,0.01009945953996077,0.010035826961364678,0.00998913404172414,0.0054883064018319645,0.004805499898600787,0.004502962634057785,0.0026435468408260447,0.0022568680728688242,0.0017852579134523714,0.0014344321738071935,0.0008320078330568631,0.0007573138994525368,0.000677694536314588,0.0004026649843087302,0.0003807275778333786,0.00037902289960172354,0.0003729084378797203,0.00037260460334812896,0.000346702993037729,0.00014571917185203718,0.8079469867909979,0.5486264310549573,0.5365023024558223,0.43997766211536465,0.397605779873068,0.3775802287808198,0.3335169549906394,0.325717780447895,0.30691443829589826,0.2353383056348731,0.20391123965062277,0.19464782670894634,0.1640497805158475,0.1544535624560785,0.05492215072674776,0.054619835209752485,0.05427569788803362,0.05402317352609748,0.029681825058319497,0.02598907511075358,0.024352894930144406,0.014296813828885462,0.012205580085003803,0.009655020910163858,0.007757687294346077,0.004499659665448359,0.004095700391341267,0.0036651034394060453,0.002177690301214459,0.0020590485539138197,0.002049829323545081,0.002016761129120347,0.0020151179330680346,0.0018750370028733515,0.0007880775324627707,0.07500317226741428,0.030631849979072482,0.02375135311100522,0.019144538645587704,0.013577595666446665,0.011891625319584693,0.008391589201533808,0.007833082781967208,0.009115660492502023,0.004768610124358952,0.003355429520189762,0.003256948503274175,0.0023018566103973613,0.002236492695809924,0.0006121393018058772,0.0006205319613645406,0.0006222259649223444,0.0006107762079019482,0.00029304653203160306,0.0002573978201134455,0.00022572461277087856,0.000165997869652887,0.00011184179740290436,0.00024079970138508796,0.0002533889870257741,0.00030109173051182255,0.00020867205985237848,0.00022155165054763782,9.301167106943027e-05,0.00016667126052490454,0.00015736267476677715,0.000157608263160455,0.00015338835272452487,0.00016543364120878107,6.536816777502474e-05,0.12920073581887068,0.09670824839723818,0.09631646091715582,0.07906923321758236,0.07225450376056987,0.06879613856277615,0.0610952130525009,0.059715162796526486,0.05601299310672508,0.043253065085418874,0.037554526211756555,0.035843613264265266,0.030246097248428853,0.028471470861632067,0.010136893182581992,0.010080378122085981,0.01001651923809018,0.00997044388818236,0.0054804772502450895,0.0047986014251709865,0.0044973015112298245,0.0026383298897052405,0.0022540951423328007,0.0017689435608173507,0.0014118745278909463,0.0007756164026665327,0.0007279974682242874,0.0006404566735465106,0.00039177534204339867,0.0003423071419615881,0.00034481204592175094,0.00033796499585820716,0.0003395676717307955,0.00030468783326172356,0.00013023470999307273
2,0.15685947756007396,0.11680496613481187,0.11608382507763823,0.11575248783333589,0.10512582329056602,0.10052054170892659,0.09343800275569648,0.08952204764805434,0.045342985794030254,0.04390118667505341,0.03919892460739181,0.030555392667920303,0.026780046488867247,0.026774563919291384,0.015575941124000897,0.012126798978987776,0.012094662913481165,0.010178731284077092,0.008014198754453312,0.0027837781184022487,0.0005025731359376466,0.0004957682660504945,0.0004778307114284606,0.00046573885608495747,0.0002619616433337288,0.00019844496042430737,0.00015228521551331823,0.0001279655440874043,0.0001269367813907872,0.00012337477363644924,0.00010582496987529955,9.569806977899072e-05,7.897104992486887e-05,5.183852694339057e-05,4.971271958103064e-05,0.8829635118514197,0.6574962807751367,0.6534369708100222,0.6515718702666117,0.5917542730777038,0.5658310986438753,0.5259634185760672,0.5039204695118514,0.2552361042971914,0.2471202031525601,0.2206511246276867,0.17199659998697572,0.15074513993774238,0.150714278500729,0.08767712279273449,0.06826186839684263,0.06808097417420353,0.057296176556106485,0.04511200207330357,0.01566991387369777,0.0028289890287294685,0.0027906843505122996,0.0026897136825650473,0.002621648512229325,0.0014745846165382906,0.0011170485959215114,0.0008572149466785868,0.0007203192816967004,0.0007145283665566262,0.0006944777905574316,0.0005956897759453506,0.0005386853576450229,0.00044452880158007296,0.0002917995680663352,0.00027983337792350456,0.031685688390549055,0.03988482084890176,0.034939370807527445,0.030857553926585405,0.03985408233183109,0.03885209004684659,0.02913982175975484,0.02060257542014264,0.005130140872571928,0.004306258997444961,0.0032719699017356397,0.002510021033388068,0.0018737917403757898,0.001872974344797108,0.0010658303264281979,0.0006944073107106744,0.0006950376264490712,0.0005684422421658817,0.0004310247035457473,0.00013563305565482075,8.105984160913225e-05,7.970342764011419e-05,7.593023317977898e-05,6.993021674672597e-05,6.919643785230235e-05,6.77603021284971e-05,4.908668544533309e-05,7.619783876986521e-05,7.251692408353534e-05,7.227824514452423e-05,6.472896969769216e-05,5.542904027518492e-05,5.3376754106754125e-05,2.633980111249078e-05,2.2894809744116677e-05,0.15362588600765292,0.10978433940961506,0.11070092507395685,0.11156365808485506,0.09727841921005369,0.09270865334178775,0.08877798796313906,0.08711906164071011,0.04505183698080686,0.04368947613470333,0.0390621287609639,0.030452123333238146,0.026714411737105318,0.02670897302727965,0.015539432023520303,0.012106901005773961,0.012074675717739038,0.010162846253425815,0.008002599538950723,0.0027804719539511456,0.0004959930030197026,0.0004893194633826974,0.00047175924842391076,0.0004604589524084428,0.00025265738771439124,0.00018651794490949045,0.0001441571509704902,0.00010280598153992324,0.00010418369445990706,9.998594925624876e-05,8.37202767015453e-05,7.801116621097587e-05,5.820093510643312e-05,4.4648043103982274e-05,4.412688721089317e-05
3,0.12439973810091011,0.11476268117420704,0.11476197333364525,0.08678596448550205,0.08660832919026919,0.08230465525535965,0.0812815992225943,0.05116868199287598,0.04629451222841062,0.033888439111887825,0.029615740600907187,0.029386103604680473,0.023747857339857795,0.014747987517131021,0.01426481330918007,0.012816692745528085,0.012811990394800112,0.011403451776396883,0.003514535233612411,0.0033719841714795373,0.0018985727100002997,0.0017292020259009658,0.001418439056146471,0.0014107265695435373,0.000617094090588234,0.00033366827282269664,0.00025997655913733515,0.00020468111352399274,0.00018424399124757857,0.00018288296576774072,0.00017794710602158384,0.00015991600828954363,0.00012728950293741992,0.00012685446891212124,0.00010707112688757428,0.9656787765030347,0.8908691226875285,0.8908636279283103,0.6736940549988368,0.6723151241651957,0.6389069623525059,0.6309652776424184,0.3972075100517582,0.35937075600008256,0.26306603951705587,0.2298983308591553,0.228115726032639,0.18434766962226193,0.11448431290001983,0.11073357286555602,0.0994922365453624,0.09945573357222919,0.08852166031418465,0.027282308919481642,0.026175726724284285,0.014738064562546912,0.013423289487507345,0.011010927460092636,0.010951057682710343,0.00479032090809634,0.0025901691946966015,0.002018121978227653,0.0015888796093830521,0.001430232207576455,0.0014196669649141824,0.0013813513295806664,0.0012413811924831203,0.0009881111755924816,0.0009847341337136085,0.0008311618367533964,0.0449799224675964,0.02813300576311884,0.028274895558799237,0.02472061460621364,0.02381093539813822,0.022806108018148752,0.025452162355022876,0.0053119129593777676,0.006754098465762318,0.0029981563395265723,0.0033224182990876897,0.0032005495780089723,0.0018326641604638847,0.0011662400923288254,0.0010617328926641305,0.0008893633148481972,0.0008914253878743372,0.0007707238723209813,0.00018670946781201373,0.000175602868539679,0.00012381482228124557,0.0001273922092218034,8.303622178902817e-05,8.895043784307592e-05,0.0001337350248021199,0.00013402835004988706,9.474184421705288e-05,0.00011013658108624881,0.00010234401584854426,0.00010751539121922435,0.0001028407017243488,9.569598925790958e-05,7.232934798232166e-05,6.816021005836997e-05,5.556807556361861e-05,0.11598319453431193,0.11126098587117146,0.1112242815421673,0.0831907136955194,0.08327089551935732,0.0790818418713685,0.07719381972435356,0.05089221549117375,0.045799170476999336,0.03375555308395768,0.0294287891015942,0.029211291780127106,0.023677036772138296,0.014701803285736661,0.014225245938485419,0.012785798599519487,0.012780941227245489,0.01137737654862683,0.0035095722649537225,0.00336740863057473,0.0018945311359123518,0.0017245030795593242,0.001416006476635151,0.0014079194840698817,0.0006024284686002943,0.0003055665519512672,0.00024209872832222807,0.0001725233078168099,0.00015320427778241287,0.0001479412715200926,0.00014522039323146155,0.0001281226262110305,0.00010474293760682701,0.000106987111596562,9.152275777712888e-05
4,0.14643704652981146,0.12039347461656205,0.12039176248091274,0.11537228744571336,0.11500664429705537,0.11500572361871735,0.08141549835506402,0.07458623101450118,0.04593178909384026,0.034277157012526094,0.029653942072254753,0.021818723645829922,0.02156359728470742,0.019453671799091046,0.0093818328506597,0.00487799440408739,0.00487754377243022,0.004379261097332494,0.0039788443475846525,0.002028664720005169,0.0016143000242456363,0.001534736774350973,0.0010587478625541207,0.001045318723525547,0.0010439134890085106,0.001031477828903731,0.0009930295696553412,0.0007200180713436983,0.0005746403123964716,0.0005474503335447035,0.0005336913884174865,0.00028953482804455413,0.00027848894486895914,0.0002167502309261752,0.00015892968502772601,0.9949222805795767,0.8179770978105885,0.8179654652220787,0.7838621582538099,0.7813779063246572,0.7813716510537851,0.5531530116011509,0.5067536174712155,0.3120696670636582,0.23288578972906301,0.2014747522833718,0.14824072735327512,0.1465073483548651,0.13217209695674936,0.06374202947267511,0.033142059555134676,0.03313899787445566,0.02975356674736312,0.027033056089151495,0.013783149671404874,0.010967873907066038,0.010427305438147853,0.007193342551856601,0.007102102323067852,0.007092554881600202,0.007008064545273725,0.006746839461306088,0.004891945300562618,0.0039042200294996214,0.0037194859310650122,0.003626004934358669,0.0019671569336565356,0.0018921090168860944,0.0014726439734996872,0.001079799739387591,0.03887492942398934,0.01629288196567628,0.016385057547204145,0.026897129715048543,0.02523974040452866,0.02524421790551579,0.01111721169989139,0.01224026940704503,0.005526380913638968,0.0029579857084313767,0.0024647230088507464,0.0014874703388273523,0.0015209622576996358,0.0013854270736991094,0.00065479604409516,0.0002729919991991444,0.00027270005790907295,0.0002487124955910197,0.00023689048904200594,0.00013841401124468878,9.667633969894347e-05,8.508949020537274e-05,0.00012532881070712252,0.00015047923456692837,0.00015117355876459346,0.0001442795579076552,7.540661672995208e-05,0.00024530423718221317,0.0001480169364512563,0.0001734521231884729,0.00018024778909169267,0.00010134176534411029,0.000120033973562844,9.285642260335798e-05,5.9639306466948765e-05,0.14118267761540018,0.11928592007232586,0.11927156560737902,0.11219317770501093,0.1122028686655623,0.11220091767629904,0.08065290432726667,0.07357500704581343,0.0455981179804429,0.0341492871581543,0.02955133534908841,0.021767961170587536,0.021509890786977383,0.019404276288751708,0.009358954523789228,0.004870349553644086,0.004869914571159253,0.004372192796886556,0.003971786152162246,0.0020239372785945727,0.001611402573419155,0.001532376176140121,0.0010513038217706894,0.0010344308743058814,0.001032909447949998,0.001021337319738159,0.000990162394944998,0.0006769430214441624,0.000555249921345964,0.0005192458268100168,0.0005023317953290843,0.00027121995363123415,0.0002512925339220022,0.00019585287178863848,0.00014731530099468132
5,0.10824846068626458,0.06957317825867843,0.05955963377062294,0.058157866111927616,0.05769876123979799,0.05007960293545459,0.04978470215498586,0.04066848659486482,0.03472171689775721,0.025139644579068067,0.013890665753527697,0.010637082398963587,0.009581985151639029,0.00929755869225403,0.008573403753874503,0.007417149460565643,0.006020872614550228,0.0025784040152568794,0.00191377286163203,0.0012322993664951641,0.0012282067429215165,0.0010934313166071814,0.001026547944614011,0.0009921529268246644,0.0005495483758726793,0.0003700921106836833,0.0003570856250869043,0.000222878420737705,0.0002224535825827815,0.00021717573201685746,0.00020648057661170702,0.00017622134433662674,0.00015410463715541118,0.00014688678617574415,0.00012870496469120235,0.7607511851733982,0.4889480874002453,0.4185746540157892,0.40872327690677945,0.4054967684337974,0.3519506609574769,0.3498781500245005,0.28581098687325357,0.24401813304099662,0.17667701034376704,0.09762116124192237,0.07475554839760822,0.06734051010249835,0.06534161085995911,0.0602523770350268,0.052126424772796075,0.042313636131717645,0.018120570934930746,0.013449659823421299,0.008660383691429045,0.008631621451168237,0.007684443406779746,0.0072143988057792085,0.006972676656739673,0.0038621295453516308,0.002600942406395452,0.002509535108130325,0.001566350427995498,0.0015633647399975721,0.00152627293243061,0.0014511092571367562,0.0012384526829022056,0.001083020346095058,0.0010322945560711136,0.0009045159054068328,0.029482667307079977,0.017874878700290444,0.009397489189621097,0.010844973940382967,0.009992844286424937,0.00909925467929746,0.009895613283015834,0.005165078951399114,0.003539804527592039,0.0024773585081654783,0.001012230507452165,0.0007796405413243303,0.000585555848324451,0.0005854717739135722,0.0005004300600966961,0.0004209225179640525,0.0003263126569913443,0.00020811959544057515,0.0001507118732354132,0.00011478884402606218,0.00011588397655537228,0.00011932624247758424,0.00011512126985001086,0.00011190364706323144,0.00014804381885974527,0.00015141305986693095,0.00016209007165504,0.00013788258554080088,0.00013686002100513092,0.00011964671101514724,0.0001323277316958903,0.0001325166252772427,0.00010044686982757938,9.524730093343525e-05,9.306889206431406e-05,0.1041561403346236,0.06723775609331224,0.058813579824915294,0.05713776273993682,0.05682684323164959,0.04924601704152403,0.0487913251143444,0.0403391591551251,0.034540807868873556,0.025017282513971947,0.013853735397935473,0.010608472208035635,0.00956407673509178,0.009279106661627451,0.008558786227141148,0.0074051961725696384,0.0060120235437436656,0.0025699909532693787,0.0019078292631116449,0.0012269414207498022,0.0012227275687313156,0.0010869007737569676,0.0010200724365550572,0.0009858219940641897,0.0005292319388715335,0.0003377014298045492,0.0003181775484137263,0.00017510906040270208,0.00017537083866592392,0.00018124558786441043,0.0001585042584352972,0.000116160691393168,0.00011687029363633112,0.00011181985341581524,8.889965841376842e-05
6,0.14665036489435812,0.13470136955932482,0.13280491620915927,0.13239147138389457,0.13218163500221786,0.10070595444485146,0.09617781840928231,0.07409295330637,0.06988156258684788,0.052340422439415786,0.05140238987964114,0.04098475213722741,0.01995026999133014,0.017380325340421564,0.012582693059090756,0.01133566819130729,0.011105595729198902,0.009866734101991835,0.003440619363648045,0.003407220870398844,0.0033572930539084687,0.002892459321317595,0.0028498290674416095,0.0015602986865938724,0.0013578198482357285,0.001313741367381354,0.000881860570992159,0.00046544352553805297,0.0004556929798017669,0.0004174764225396599,0.0003979839419661382,0.000366960677151798,0.00022579940681715827,4.638977725862848e-05,3.4585650082215674e-05,0.9072656692973198,0.833342135197156,0.8216095560162686,0.8190517424275912,0.8177535707837498,0.6230264427057597,0.595012721949324,0.4583827181074064,0.43232857073060194,0.3238087298999139,0.3180055071204841,0.25355585446754597,0.12342413924019303,0.1075249455665649,0.0778439620524797,0.07012913057480163,0.06870576659973061,0.06104143774392136,0.02128570107552152,0.02107907829382516,0.02077019536757179,0.017894459682803267,0.01763072378386451,0.009652928127496116,0.008400274586989226,0.008127579101623327,0.005455709719811942,0.00287950822366915,0.0028191855956973865,0.00258275542774232,0.0024621634439000654,0.00227023522649777,0.0013969283342764338,0.00028699452840381126,0.00021396723419357468,0.042539930108150596,0.056447592208294504,0.04770315157541989,0.04308014685263257,0.04449005558767238,0.043031907242821514,0.03543431384550172,0.014859717580434273,0.011037964639760402,0.005767853992336378,0.005173153663647021,0.00455668728201808,0.0015617187215714984,0.0014576398419113604,0.0009092058558763931,0.0007537749689475236,0.0007287969926471408,0.0006194760227885073,0.00015395694129373535,0.00015338098067761572,0.0001497047159765088,0.00014096218280264136,0.00012067827429062802,0.00035945986342684496,0.00036395312799052256,0.00034535518128888,0.0001405906643069839,0.00017074570243876455,0.00014138186953621231,0.00014368127127999027,0.00011660228288271059,0.000141920030720919,0.00010061296409333138,1.4440112217885812e-05,1.4504418468830697e-05,0.14034487475516177,0.12230342715984655,0.12394174074578075,0.12518627178068764,0.12446935199343398,0.09104913080141788,0.089412427303297,0.07258756452099531,0.0690043196197958,0.05202164627786772,0.051141413419174574,0.04073065809392062,0.019889049936124673,0.01731909336628718,0.012549801166987897,0.011310578970132521,0.011081656529775202,0.009847268214921271,0.0034371730921990756,0.003403766786142645,0.0033539536591665133,0.0028890224278285827,0.0028472728123152074,0.0015183282247168157,0.0013081333498114064,0.0012675354745039504,0.0008705816054686301,0.00043299374194552174,0.000433205792674866,0.0003919722638910545,0.0003805195470530349,0.00033840632892409025,0.00020214451161318863,4.4085083568481856e-05,3.1397277533100035e-05
7,0.16175982611584136,0.15720578381497893,0.15359426471941381,0.15356069762874067,0.1426824203598101,0.1424431263509667,0.11611239226460386,0.07640336457857702,0.05765142889285589,0.04577012466808937,0.04459855118521093,0.04413604047488169,0.0350362771558423,0.034306190232082166,0.013677998503783236,0.0124210113348656,0.012121879089752373,0.011863703090055255,0.008559701112154311,0.003586888533704598,0.0026464752896457927,0.0017934757794816514,0.0014931885686044134,0.0014931386730179896,0.0013876466858321085,0.00039571819098349533,0.00036443452888834443,0.00034873613804853483,0.0003459369878835165,0.00033899632992200426,0.0003011541998801211,0.0002601309313742775,0.00022560619719880036,0.00021236985652028323,5.501283585439749e-05,0.9919576918125212,0.9640309970474996,0.9418841251572684,0.941678282120808,0.8749695629678994,0.87350214340906,0.7120345229546887,0.4685273655017468,0.35353511256433373,0.28067554416889295,0.2734911192361374,0.2706548707826542,0.21485250974691508,0.21037540713679623,0.08387741351002359,0.07616920733388338,0.07433484253185448,0.07275163318445112,0.05249054454186348,0.021995830213951795,0.016228946227204343,0.010998108351465743,0.009156660967803936,0.009156354993743943,0.008509447843641766,0.0024266575500341303,0.002234817153141482,0.0021385501138119723,0.0021213849214190244,0.002078822814272399,0.0018467640091230065,0.001595197549670212,0.0013834819683328423,0.0013023129273986409,0.00033735450256425003,0.03820879685315928,0.048864472235365955,0.06093843819137566,0.05938997974401052,0.07063687561565324,0.07077680451874524,0.04939181738354442,0.01838233337803293,0.008521964916354997,0.004448077153670775,0.004012618378309694,0.004100303214328723,0.0027407469330901118,0.002725813595729144,0.0008418796998886382,0.0007971904610698728,0.0008026082288533919,0.0007653559490256335,0.0004720554132376142,0.0001663771122473964,0.0001420780988614622,9.28032001001344e-05,0.0001149403904013626,0.00011390407577905687,0.00013804191017325536,0.00016371428792070976,0.00020229455226492162,0.00021153164636733318,0.00020725266903932782,0.0001727926383323724,0.00013272232925506656,0.000122766263949597,8.32286802349938e-05,9.365787004142004e-05,2.7879287315404468e-05,0.1571824709948957,0.14941861268945392,0.14098831478350698,0.14161115126370358,0.12397058071571772,0.12361508074160202,0.10508347164497298,0.07415904488668805,0.05701809684084899,0.0455534732129992,0.0444176728518045,0.043945165631169944,0.0349289138564278,0.0341977284111262,0.013652065105338894,0.012395402774804816,0.012095278942527644,0.011838989875841505,0.008546674605731098,0.003583027771276932,0.002642658750676995,0.0017910731245927654,0.0014887581429047765,0.0014887877479287778,0.0013807634684248253,0.0003602645119989825,0.00030313271016174496,0.00027725666189675635,0.00027698146284904174,0.00029165256014430306,0.00027033060393256563,0.00022933936838996259,0.00020969297317946815,0.00019060209688707562,4.742528278806579e-05
8,0.11249386722811341,0.08432787165918683,0.07667570399062827,0.07581676050738749,0.06470928601210493,0.06348494642137949,0.055402243691872216,0.05230944785841999,0.047671894759661666,0.04739026849627382,0.03463765420125471,0.034191925286184074,0.011642651181933184,0.010791489400446988,0.006343702888822499,0.005901186445222715,0.005518724367997563,0.005194412789970188,0.005193066831704049,0.004263438401547608,0.0035899172222123277,0.0012616435624445569,0.001163598174732413,0.0007052210003881628,0.0006549090434740135,0.0005220590461348888,0.00043843435484592025,0.0003718042339320697,0.00035619650797319744,0.0003185748915942478,0.0002520360346128842,0.00020760936672243414,8.686332119321563e-05,7.249134124924469e-05,7.199010767525342e-05,0.8114205851883849,0.6082586780543017,0.5530634347883675,0.5468678577228044,0.4667494150289362,0.4579182283015634,0.39961752675859513,0.3773091266041302,0.34385836042497375,0.3418269843768982,0.24984211436648968,0.24662706250620822,0.08397868317596195,0.07783923568569986,0.04575725981463287,0.0425653795773475,0.03980667272370987,0.037467406620494456,0.0374576981957522,0.030752269149778515,0.025894146987751658,0.009100261045004608,0.008393057640652908,0.005086773625283412,0.004723872442070738,0.003765622670422313,0.0031624360468857785,0.002681831610081618,0.002569252760735748,0.0022978872656191284,0.0018179411174428714,0.0014974906453781149,0.0006265469278523594,0.0005228815400067698,0.0005192661318965717,0.03173191579692689,0.04212708079959245,0.02706994877351481,0.03261477073099005,0.023919225661331606,0.023652927599789205,0.015426245425516644,0.009661339203244789,0.0058445348197512315,0.006300020887911406,0.004004636909705674,0.004094651953483515,0.0009418224421052925,0.0008472249249005553,0.0003290554967966878,0.00029314728824987086,0.0002777826979946568,0.0002683916597059346,0.00026867554544441615,0.00021833011534041013,0.0001752905685842096,0.00014741520493882326,0.00011446329344536836,5.9453224763747044e-05,5.947444212835016e-05,7.703267926532583e-05,5.171893772083477e-05,7.740682955395664e-05,0.00010165600534451277,0.0001305242529679184,8.232751786810039e-05,7.209097923386435e-05,2.073401539077957e-05,2.7876836017542238e-05,2.8113238071858238e-05,0.10792569519717328,0.07305134496963689,0.07173828445019949,0.06844309975446397,0.06012622007043761,0.05891415312201775,0.05321127284857337,0.051409501651471054,0.04731227074149975,0.04696964216343151,0.03440537707665941,0.033945862489496825,0.011604494690925452,0.010758180766588138,0.006335162888330717,0.005893900756601866,0.005511728895965848,0.005187474351705863,0.005186111893299727,0.004257844403512917,0.003585635073303208,0.001253001690346281,0.0011579546047640395,0.000702710447804551,0.0006522029177775647,0.0005163444722048212,0.000435373213450468,0.00036365721649407416,0.0003413824964313439,0.00029060863879357336,0.00023821071039116732,0.00019469088284763793,8.435245802281436e-05,6.691693783912638e-05,6.627383683030281e-05
9,0.15797053932308028,0.15784077949613762,0.15681193289072717,0.1565364768345171,0.15460571468188658,0.14084442267202962,0.09286504297461806,0.09282636042180882,0.05057190966028891,0.050076902679505986,0.04391433420278655,0.03554761740515514,0.034618047196172744,0.03417813599188359,0.013678793813281853,0.0072729173546315995,0.007256687368988491,0.006658543282957406,0.006651635353331002,0.00289191969249334,0.001941479021352789,0.0018650962576167492,0.001655426580496987,0.0012968244091911539,0.0012634102098319324,0.001166344832361728,0.0010035759050084682,0.0005870575220270752,0.0004973881059050965,0.00048246579941950033,0.0004414203116551959,0.00032012662339720983,0.0002608024252484929,0.00022237281046791663,0.00010013946308802954,0.999900923035192,0.9990795865297345,0.9925673300367213,0.9908237849045699,0.9786027032595407,0.8914983061879381,0.5878048057942958,0.5875599581130442,0.32010335196461,0.31697012257187224,0.2779631157303184,0.22500458381307378,0.21912071385877455,0.21633622238899083,0.08658221095223075,0.04603514558611309,0.04593241518020999,0.04214636224721769,0.042102637352441095,0.018304888887881753,0.012288915856226892,0.011805438390802512,0.010478299136971339,0.008208466776914704,0.00799696601908393,0.007382574494290065,0.006352301372482765,0.003715878673738639,0.0031483011220470535,0.0030538478898640216,0.0027940436170051436,0.002026294950910774,0.0016507925265890637,0.0014075458588518797,0.0006338494633431935,0.047836778088715455,0.04981275093882607,0.042691950310882146,0.04708641889937316,0.05187627121625306,0.04989847258258313,0.020814913532738528,0.020034770961813247,0.004702697706427203,0.004377465834295441,0.0035082595095669426,0.002620444568228776,0.002527237482266833,0.0025059238587157484,0.0009362038819712989,0.0003694727498907869,0.00037002096714005623,0.00035119622562959174,0.00035313480108403267,0.0001513654412322145,0.00012978893643216284,0.00013185953361777983,0.00010437037213652886,0.00019067352915166504,0.0001915159319262725,0.00021943340708879355,0.00016705382681347247,0.00013243781749062647,8.961784093183071e-05,6.637223869626544e-05,7.141074942167334e-05,5.180803982357601e-05,0.00010539503148924074,0.00012509071894744876,7.03732546044181e-05,0.15055342558745,0.14977450222202315,0.15088863335446806,0.1492867634286311,0.14564264312691758,0.13170912584837288,0.09050224075293539,0.09063851908359513,0.05035278225649887,0.04988520797633593,0.04377397473028423,0.03545090088344906,0.03452567540808824,0.034086145653241695,0.013646718377604916,0.007263526466833424,0.007247247481293422,0.006649275138097439,0.006642254789297546,0.002887955680240151,0.0019371359328484905,0.001860429282066401,0.0016521331631669494,0.0012827303510694811,0.001248810236235265,0.0011455170220604804,0.0009895744621101234,0.0005719237350092138,0.000489247964208924,0.00047787861799827733,0.00043560578096348224,0.00031590660331391897,0.00023855773379389254,0.00018385314484286192,7.124266350958936e-05
10,0.10621756814466148,0.10620553596084568,0.09392367135598456,0.09348671086239557,0.08765884092319143,0.08695053254322016,0.07760265944191062,0.0686269985520586,0.047286087126296714,0.02938034605518015,0.02937828676170805,0.023293018012455566,0.010149747937506394,0.009715545684895407,0.0071558730847250274,0.006906548506665521,0.006906251352742409,0.006865957139644441,0.004662534233770767,0.003789834049802708,0.0037745751750781925,0.0017061361153567866,0.0016813022052076976,0.0015336844819558392,0.0013089085561668755,0.000795405639395791,0.0004979441234734242,0.0003605251225099965,0.00033637427022392225,0.00026264681688040523,0.00026070251390219936,0.00024019163200054546,8.918487196182801e-05,8.842804809116136e-05,8.512955583047089e-05,0.7117513000884076,0.7116706738546933,0.6293713588476489,0.6264433385132381,0.587391474697966,0.5826451844268363,0.5200061977776874,0.4598613609197751,0.31685844984135003,0.19687420703646383,0.1968604079556561,0.1560837453063192,0.06801225462299285,0.0651027169335563,0.04795065505909596,0.046279960693958906,0.046277969500837124,0.046007962767869386,0.031243087754309902,0.025395227542704433,0.02529297963670579,0.011432615333266897,0.011266206252889346,0.010277037433871513,0.00877084066997101,0.005329918654949541,0.00333666439030976,0.0024158359972198196,0.00225400400640032,0.0017599651041164037,0.0017469365609415208,0.0016094955790544234,0.0005976172273177735,0.0005925458405096017,0.0005704430358993458,0.03367480304167307,0.03412270363710057,0.01626209388422006,0.014104974442962857,0.012791220770028752,0.01279698520420442,0.014029226118849722,0.0089653000407172,0.008389202307563952,0.0034713822082940104,0.003458076155795119,0.0026890078226479027,0.0006363922473805452,0.0006065488200349174,0.00047349385309767384,0.00042938351721448156,0.0004287893400707544,0.00043229406281219116,0.0002777722356902995,0.00023694566882548525,0.0002303833895216333,9.375186730943189e-05,0.00010331229390243035,0.00010833077638997057,0.0001242151228897459,7.692048884647689e-05,0.00021046460978172056,0.00021564925672730548,0.00023261504377022343,0.00011839174444420592,0.00011031072453992248,0.00010458170826700457,3.721729826036863e-05,3.673872525678904e-05,2.94195831634011e-05,0.10073817261927243,0.10057463380607005,0.09250513684919236,0.09241652884539926,0.08672056885889164,0.08600367596348985,0.07632400387141221,0.06803887363444643,0.046535957284217194,0.029174547809453354,0.029174054266657416,0.023137284306035524,0.010129777297768655,0.00969659355053124,0.007140190696036821,0.0068931880918823235,0.006892927349762076,0.006852334586598337,0.004654252686110196,0.003782419711648727,0.003767537822789453,0.0017035583440260394,0.0016781250475351604,0.0015298537619912883,0.0013030012324063013,0.0007916775666761349,0.0004512792906074296,0.0002889182618558555,0.00024297714106568402,0.0002344498779374111,0.00023621461598809628,0.00021622832002085344,8.10482208135775e-05,8.043497843425406e-05,7.98844753527554e-05
11,0.1342450882667015,0.05635953159531426,0.0532688265134443,0.05181163591653956,0.051322650320017545,0.051067330493858254,0.050435185872781604,0.04740070335714891,0.04444339979128554,0.027896303093808174,0.026189657671482316,0.02383731122392054,0.01688581604912688,0.01619395657174578,0.015488659723970398,0.012384164635036358,0.01229713826879892,0.011810493168884027,0.004168882681545491,0.0017394510542273602,0.0017091861199351847,0.0009599939290195577,0.0006550650603786602,0.0006393691974336843,0.0005405354186486214,0.0004924147546648184,0.00035270653028945053,0.00017189411334719504,0.00017185693758273662,0.00016970148253980121,0.00016595306288404385,0.00016365490019554704,0.00013637534315554138,0.0001363156733116049,6.903585190517118e-05,0.9313468758935176,0.39100330861891025,0.3695610453713408,0.35945155140376694,0.3560591352375014,0.3542878129081904,0.34990220800037447,0.3288499978422393,0.3083332290524288,0.19353508624301258,0.18169495933137927,0.16537517777927238,0.11714806275089466,0.11234817643001808,0.10745506619235971,0.08591713255443557,0.08531337315167381,0.08193719455678777,0.02892229363140917,0.012067721255513334,0.011857753409642196,0.006660112174032367,0.004544619139276119,0.004435726567436065,0.003750051342422628,0.0034162065020199783,0.0024469582413303246,0.0011925430383891832,0.0011922851255483163,0.0011773313097604447,0.001151326045947799,0.0011353821729326889,0.0009461258615621503,0.0009457118924296268,0.00047894731812304935,0.06644122829153608,0.015473862611335555,0.00865561120037676,0.005747219669811463,0.006056274375428577,0.0062198792225732595,0.005559975994486568,0.006948474887904557,0.005019937384536022,0.0030211267892355344,0.003220030378814585,0.0027297547615747217,0.0013293786757496383,0.0012492483790361272,0.0011133067665976065,0.000786615232074724,0.0007908924198174647,0.0007398919071942235,0.00022060399961732564,9.910014486688327e-05,9.436170381203726e-05,8.026856413866528e-05,5.37307073363521e-05,5.932040144689453e-05,6.129725579993206e-05,5.268558362959085e-05,0.00010426403627089379,9.268772575549586e-05,9.312191206512375e-05,7.952659625692827e-05,8.767826535904468e-05,8.56611612115288e-05,7.233561790562057e-05,7.323166434771716e-05,2.73771767044615e-05,0.1166503617947517,0.05419369315269756,0.05256090060936303,0.051491893365994856,0.05096406554191221,0.050687131958965154,0.050127783124358914,0.04688864868477857,0.04415898565029973,0.027732228890317758,0.02599095175842823,0.02368049503975177,0.016833405359029798,0.016145699363454776,0.01544859631450025,0.012359157341192532,0.012271678727143819,0.011787294382424016,0.0041630417590798625,0.0017366257890921802,0.00170657934519107,0.0009566322707109167,0.0006528577520547895,0.0006366113889958087,0.0005370485874155504,0.0004895881124876529,0.0003369434778257695,0.00014476384803428075,0.00014444070232677488,0.00014991368738041894,0.0001409004643861203,0.0001394456590142086,0.00011561052116050571,0.00011497428463469335,6.337538200252066e-05
12,0.19196655001531515,0.19130702370887795,0.17208320481815007,0.1310901884660572,0.1304143297395125,0.12004064216980934,0.12002105762627932,0.05899844542374543,0.043097254772658834,0.04255189892215401,0.04238197627217591,0.03380285077214891,0.02867855073629954,0.028616102481783718,0.019005003424458294,0.01539878959254934,0.015173370652036356,0.014659591575567107,0.001910951857228797,0.0012476011890492317,0.0010967032460386737,0.001092863622959667,0.0010789125107197922,0.0010784400011477056,0.0008840439016367349,0.0008477529886686242,0.0008039003364281076,0.0006425661861984615,0.0006045698440661152,0.0005296785527346184,0.0005012320478878505,0.00013562593571997137,0.00010832218812161408,0.00010557094399789271,6.55155772998324e-05,0.6922628589352342,0.6898844989219881,0.62056025558956,0.47273271639580666,0.4702954589973858,0.4328862404948358,0.4328156154193008,0.21275806904128855,0.15541576800125206,0.1534491253743079,0.15283635643376953,0.12189862303522148,0.10341955679906732,0.10319435815272406,0.06853515887866812,0.05553056043685672,0.054717662772106164,0.05286489117044259,0.006891205764062867,0.0044990544752370396,0.003954891747784778,0.003941045437322384,0.003890735438816229,0.0038890314918149376,0.0031880072789893877,0.0030571362956713574,0.0028989964405273716,0.002317199038464611,0.002180177997916032,0.0019101077203475842,0.001807524959078147,0.0004890893647866423,0.00039062757354969553,0.0003807061360775725,0.00023625991529647195,0.1405016632965832,0.14591809566282052,0.11068050782625276,0.05439079807875326,0.05189541495421486,0.049465755163662396,0.04996417370432434,0.012295165193975043,0.004556598641466585,0.004886083552086381,0.004944526016674061,0.0035698219300455154,0.002485997283688245,0.0024701669523511938,0.0013945515383063567,0.0010377087546973496,0.0010479922987465821,0.0009860188152788145,0.00018414317236036242,0.00016369451097219618,0.0001489998244966557,0.00014659693091358838,0.00015821496976979355,0.00016291717215330325,0.00014658038792724078,0.00015960116622591885,0.00010164670667239498,0.0001364569376661275,0.00020835089562951093,0.0001543603480267378,0.00012435623004661715,6.202551377743983e-05,3.194835596850802e-05,2.932444203201831e-05,3.05345626555131e-05,0.1308068764846713,0.1237185785502127,0.13176666713478105,0.11927396445336547,0.1196443199994724,0.10937501926230146,0.1091266952664414,0.05770308029274982,0.04285569714472102,0.04227044226647318,0.04209255961812866,0.03361382292617033,0.02857059834585201,0.028509289652242482,0.018953769576806584,0.015363784737363068,0.015137136092598428,0.014626393679179919,0.0019020589614202948,0.001236815602260349,0.0010865344275133345,0.0010829867211721693,0.0010672489068293438,0.0010660632397250334,0.0008718072091329599,0.0008325938971286729,0.0007974482415378948,0.0006279098723610088,0.0005675337881082566,0.000506687529138131,0.0004855605975348919,0.00012061189858617774,0.00010350361824769146,0.00010141647457941435,5.796491483964122e-05
13,0.18784384582928615,0.18783849508785597,0.18605060294520623,0.18562078946466418,0.17729759788613422,0.11252089584346354,0.10382298866342195,0.1034774051617172,0.0655662401156452,0.063965449679561,0.05856547639027493,0.05597330124200366,0.051084750733514074,0.04539580566716626,0.01802838695646969,0.01351877968937351,0.013168243625311955,0.012558168703356222,0.011777062093745256,0.003369410858704752,0.0029538312939709596,0.0021458114133189004,0.0019633895507027484,0.0012600092573178266,0.001255489458056573,0.001182616982774974,0.0010954131157879013,0.0007204439842281551,0.0005725540164713171,0.0005677773649378561,0.0005129365196074195,0.0003620335681214066,0.00030062699055345715,0.00022007399950186421,0.00014795335927378917,0.9111902941895307,0.9111643388880069,0.9024916567447722,0.9004067235384021,0.8600327025021797,0.5458147842610358,0.5036230980376923,0.5019467464319466,0.3180477984579347,0.3102827066501522,0.284088591914278,0.27151450504166014,0.2478011927618466,0.2202053377805525,0.08745184672995651,0.06557670701354013,0.06387633158773796,0.06091698870822889,0.05712800771573135,0.01634429096164683,0.014328403434551152,0.010408871924152576,0.00952398251012899,0.006112035242828086,0.00609011066392928,0.005736621882345747,0.005313614586772014,0.0034947195796477,0.002777336997146165,0.002754166482845842,0.00248814527906546,0.001756147357325875,0.0014582771916449473,0.0010675318718283311,0.0007176900811833512,0.029258351019285946,0.029263410664735638,0.029918530421680155,0.0328171025298409,0.039250525392342736,0.028522138901943404,0.017852891738899892,0.02008115676553772,0.005125132398792685,0.005296711189169188,0.004320102011122763,0.004222584808341724,0.003771338731598742,0.0034306310409834605,0.001131226705418947,0.0007673203645333367,0.0007349599800499139,0.000742201361690525,0.0006473807280410796,0.00017549661192045113,0.00014413805458490494,0.00013078825924772784,8.570517962658381e-05,0.00022982830991536492,0.000229634561548094,0.00020725736761337314,0.00010819954615344964,0.00027693651040701145,0.0001660174213097288,0.00016950938734152269,0.00016199826986614495,9.008985488248151e-05,0.00011923225696007946,9.473615122922873e-05,4.737750474589499e-05,0.1855512309621493,0.18554501619051245,0.18362926889164968,0.18269678503747977,0.17289833565601032,0.10884594431522848,0.10227652336467133,0.10151019910314468,0.06536562445809944,0.06374577321899061,0.05840592216062805,0.055813799632926354,0.0509453507366159,0.045265991017890736,0.01799286142872093,0.013496985728227993,0.01314771744460969,0.012536217065792233,0.011759255493137836,0.003364837362185866,0.002950312446921958,0.002141821900339196,0.0019615180728185795,0.0012388713720512183,0.0012343102314385155,0.001164314094872066,0.0010900563070100303,0.0006650907484051522,0.0005479564924326613,0.0005418834780087663,0.0004866830937143269,0.00035064529441298733,0.0002759714774201022,0.00019863943945505695,0.00014016265039036482
14,0.19972073272889487,0.1782561379282129,0.17419825874640824,0.16478396563770006,0.1510460508276076,0.14125293560650046,0.11029228535099413,0.1080919004296759,0.04677548610023408,0.0467486957403724,0.04076117568919581,0.033937276436980655,0.0339356820854148,0.03343366791283449,0.01664429954953552,0.013791479688777648,0.01378364376974117,0.013377001836280216,0.00816752780885628,0.002033949754629388,0.001767047824868507,0.0014666857824895468,0.0014574325104108323,0.0014348716690396781,0.001162203285351269,0.0011591103792847046,0.0009484145708275362,0.0005202663221590077,0.0005041959292343819,0.0005041718803085245,0.0005041634374019875,0.00027220948961106565,0.00017219603841745786,9.276526534988677e-05,9.090999512410766e-05,0.9498313311651868,0.8477500681241191,0.8284516170705024,0.7836791468655109,0.7183444080368855,0.6717703366341697,0.5245277582392387,0.5140631734646149,0.22245473277325017,0.22232732325085294,0.19385189126699803,0.1613988092964505,0.16139122688350094,0.15900374921260232,0.07915691566637344,0.06558948253665259,0.06555221649367535,0.06361830986470712,0.038843107097675265,0.009673052850177307,0.008403721360294094,0.006975260355539196,0.006931253668721711,0.0068239588791474196,0.005527203302965058,0.005512494068494336,0.004510467501280345,0.00247428119547056,0.0023978536634092548,0.0023977392915914266,0.002397699138838904,0.0012945731689460603,0.0008189294629388408,0.0004411728029897574,0.00043234951376912875,0.10727583849276548,0.07334516164820154,0.05776328842439338,0.03130605665528685,0.04227956135247935,0.04046244768717276,0.01770696774331811,0.02305005550673158,0.003967652561296354,0.003974628479500326,0.0033469149777001525,0.002410285764638199,0.002406153344210678,0.002386239712773075,0.0011766696942353265,0.0008468660552627229,0.000848877378282302,0.0008040452034129693,0.00043824498691458224,0.00012174042717360183,0.0001264945945535083,0.00014218920975815808,0.00013162312112582862,0.00016940701796714917,0.00018953319713172485,0.00019294187560652673,7.852440843812151e-05,0.000205034702785768,0.00018233469280232918,0.0001824626492117727,0.00018214933989283045,0.00010653670124907613,0.00011727541500871902,7.1951367739169e-05,6.811265398305548e-05,0.16846443410239667,0.16246765207844066,0.16434243475341642,0.16178283638254917,0.14500809688585722,0.13533359577213994,0.10886161629005058,0.10560565268789149,0.04660690756814949,0.04657942552110167,0.04062353509601957,0.03385157683909015,0.03385027244626677,0.033348403412140785,0.01660265508662203,0.013765454220272217,0.013757479520892086,0.013352815786893523,0.008155761879793015,0.002030303147992569,0.0017625144348121706,0.0014597771792932389,0.0014514767915428466,0.0014248361200068552,0.0011466445149506059,0.0011429393264749304,0.0009451582488860915,0.00047816086898282693,0.00047007190392237024,0.0004699964537488072,0.00047010891247624095,0.0002504953842314903,0.0001260870837207338,5.8552498972270814e-05,6.0210410900855314e-05
15,0.23318322663602584,0.14625644704490834,0.13567953822818726,0.1353049829260293,0.1284054382068875,0.10383608997067048,0.10334020897419546,0.04656416329753796,0.03823478260650756,0.03816939243326285,0.02943470497239818,0.024841703177154242,0.02484149600769826,0.02258280625538281,0.019433308418654087,0.019031534392781133,0.018175677863309734,0.018153222320145452,0.005089993043717869,0.004219586723458108,0.003049946323878548,0.0027093595052535948,0.0024731366419203944,0.0019861399704295605,0.0018225950344607723,0.0012803507474311905,0.0009790331661511105,0.0007808764749670521,0.00048258320238848756,0.00032243499874385495,0.00031576560496771906,0.0002483502418089073,0.00021260976810569046,0.00015606357137047777,8.083432969818579e-05,0.9775635840996214,0.6131443441858955,0.5688032436670842,0.5672330122704985,0.538308360349339,0.4353073835326073,0.4332285238684958,0.1952088536573526,0.16028996451116445,0.16001583222024385,0.123397793678557,0.10414275822207027,0.1041418897148503,0.09467288595546305,0.08146938741140926,0.07978504817999638,0.07619707923173642,0.07610293986513077,0.021338549580264887,0.017689584196557317,0.012786153201044807,0.011358326354683387,0.010368019837968423,0.008326405531077215,0.007640783430065034,0.005367557022088539,0.004104356838448588,0.0032736334281855866,0.002023111918292148,0.001351729785878615,0.0013237699854348733,0.0010411475816554932,0.0008913143965041858,0.0006542583117028586,0.00033887813543892616,0.08409854920561688,0.02769596847167174,0.027187554685843024,0.024589371885192442,0.02912342959466832,0.028393513270599167,0.030269086794851047,0.007725759461992928,0.0037969486911072865,0.003692088123821401,0.0024008749383358004,0.0017375097172042692,0.0017365463188002608,0.0016131171021768385,0.001219685785614083,0.0012338107287977007,0.0012372913209503864,0.0012264042228405496,0.0002924028988638133,0.00022969187074054108,0.00018386257355872712,0.0001477831854532318,0.00012047207278504467,0.0002822293305069612,0.00027914404896908556,0.00021482745202357692,0.00010967433917314457,0.00024070993530243747,0.00020794492300760944,0.00012265931068459755,0.0001246799107700564,8.485481980170211e-05,7.746709338896145e-05,4.453789739132067e-05,3.720559536861184e-05,0.21748988759456983,0.14361017245521376,0.1329277020188735,0.13305187407513203,0.1250591156603436,0.0998786362769811,0.09880779916300213,0.04591877550997204,0.03804578533299046,0.03799040673657444,0.029336626533100107,0.02478086513268768,0.024780724985019098,0.022525119124719887,0.019394995299790684,0.018991498425061534,0.018133515268086004,0.0181117479357136,0.005081587323842062,0.004213330483275628,0.003044399305706239,0.002705326054065443,0.0024702006657938056,0.0019659853985061863,0.0018010916854969401,0.0012621993512534641,0.0009728707415431928,0.0007428504534586121,0.00043548301485004824,0.0002981929273429018,0.0002901083196514715,0.0002334041605519563,0.00019799435076744336,0.00014957344017193827,7.176303039185378e-05
16,0.21901892596662312,0.2183471003771311,0.19034473523495807,0.17530475934381343,0.1712176720594054,0.1649516782051728,0.1277886454024693,0.10331091151036606,0.04314534443578531,0.04045839420394762,0.03597236613569936,0.03279555323712159,0.022127443013420338,0.022106135519435757,0.010784482065963068,0.009930809625734994,0.005395806452395411,0.005200331205492604,0.0024351244814027166,0.0024341561164698163,0.0024062948177818394,0.0015812476998988006,0.0013374729635887755,0.0013112403168774444,0.0008752391341903101,0.0006845032397601102,0.0005802120172014181,0.0005781975238234276,0.0003665842830975003,0.0002467011524789819,0.00022890503102684486,0.00022626465055640093,0.00019614035811190117,0.000193919345882158,0.0001370021181482516,0.9831490772070449,0.980133334592848,0.854434154361558,0.7869215485292729,0.7685751153413816,0.7404478379913292,0.573627544973542,0.4637500018254751,0.1936741556950502,0.18161276588924383,0.16147553648699897,0.14721521329386936,0.09932737585842658,0.09923172913312153,0.04841021635236809,0.0445781855443309,0.024221112906328432,0.023343648514787214,0.010930974920131818,0.010926628048801046,0.010801562098568742,0.007098026849187353,0.006003751977772289,0.00588599684636929,0.003928841050228823,0.0030726510302490503,0.0026045005324468735,0.0025954577189234752,0.0016455518538194133,0.0011074111944215609,0.0010275265894436362,0.0010156742455809508,0.0008804499941259032,0.0008704801428242385,0.0006149856933066615,0.16445211358406678,0.1701822577644256,0.12374639106432272,0.08547542171793941,0.07756312735617688,0.07618237499038423,0.048736882543385554,0.02346973472842187,0.0039952300850346015,0.004638670937101273,0.003512623197748263,0.003596294279114612,0.001782978764955948,0.0017752203496294754,0.0006303501517166669,0.0005484560070327971,0.0003822067457404089,0.00036129995935079454,0.0001730546162231944,0.00017300693799845136,0.00016500336061183243,0.00010315808039399733,7.958438260003022e-05,8.957978177039647e-05,9.919235195119186e-05,0.0001050865742396882,3.507431784857742e-05,3.4392294960215776e-05,0.0001405563491654323,0.00010826609376427148,0.00013109797898921478,0.0001280542850154451,9.463672085141275e-05,9.074659778150586e-05,5.194107592956797e-05,0.14465404339079618,0.13679713222616752,0.14463038729887295,0.15305460114198707,0.1526415818188857,0.14630550872584178,0.11812981915566566,0.1006097211450275,0.04295996837813297,0.04019159605563474,0.035800455355643884,0.032597775684651914,0.022055491856584855,0.022034741212773993,0.010766044404390584,0.009915653071328205,0.005382252806699298,0.0051877651244243185,0.002428967546043111,0.002428000123301442,0.0024006308839699905,0.0015778791775306095,0.0013351030875468433,0.0013081768348747157,0.0008696001491102646,0.0006763885696525729,0.0005791509104994964,0.0005771737577219816,0.0003385674959640889,0.00022167523897694092,0.00018764549857202601,0.0001865416633907647,0.0001717991011232498,0.00017137610013781278,0.00012677422848665398
17,0.11429077677854782,0.09871755938115745,0.09681908890021221,0.09673884448361905,0.09367102376871397,0.0504374053234813,0.05043338706914955,0.043296544539295774,0.039708714668264825,0.03880018196758844,0.02848899062228694,0.02698443171604134,0.01906737006149353,0.01810651845802392,0.013914816191465736,0.007684914024572271,0.006451366898708336,0.00395361289007565,0.0023792929659124484,0.0018999859405478038,0.0017360491961090877,0.0017349209827161557,0.0017224936338921585,0.0016717046667224175,0.0014409259784268448,0.000836448235253765,0.0008331713235046349,0.0008217707215256692,0.000627208601930093,0.00042623680658067104,0.00042446450415811125,0.00017325601063950308,9.680888151420678e-05,9.56135138530088e-05,7.840019542336875e-05,0.9993021362728659,0.8631376105560804,0.846538321788138,0.8458367042194616,0.8190131942170148,0.44099977538411206,0.4409646417517142,0.37856361353799606,0.34719340015978245,0.339249638692321,0.24909367134910035,0.23593855094885297,0.1667156718382912,0.15831445971030944,0.1216642841873303,0.06719309482608937,0.05640756765745737,0.03456843953999711,0.020803363234307724,0.016612539198650418,0.015179157227254306,0.015169292686251902,0.015060634082486427,0.01461656042385555,0.012598745489699794,0.007313490483928939,0.007284838785134133,0.0071851575489618414,0.005484002414402203,0.0037268042389763246,0.003711308101432197,0.0015148650349068847,0.0008464490734434466,0.0008359973686678182,0.0006854926091069132,0.03870547451765135,0.020630321034118257,0.026169794262520706,0.027854908154001098,0.023588606663520594,0.017651654928462598,0.017808808816310383,0.008827505466108318,0.0055195073989068085,0.004618106682450325,0.003163001719162782,0.002772674746888461,0.0015331662637834522,0.0015119197789321465,0.0009819247955081965,0.0004963177889540315,0.00046460614237640375,0.0003122787933040436,0.00020491186971998527,0.00019329558096794932,0.00017268042046423345,0.00017412657229751396,0.00016240596035101406,0.00011962160080468547,0.00014191623160758051,0.00015166885327547153,0.00017169818764798956,0.0001708661773514068,0.0003047662206454201,6.252588228076891e-05,6.876390750888777e-05,5.2548140536213735e-05,4.4611718237607515e-05,4.022914638869937e-05,3.949102625080133e-05,0.1075372860872325,0.09653779769707597,0.09321522324022259,0.09264182707480459,0.09065229357028254,0.04724776115385386,0.04718445570111799,0.042387096105879325,0.039323238150985006,0.038524371654674434,0.02831285938935392,0.026841606319027645,0.01900563080430471,0.018043284325555443,0.013880127281053412,0.007668870335155978,0.006434615450375859,0.0039412608185484125,0.0023704527296042658,0.0018901278773293584,0.0017274398061001446,0.0017261606973537284,0.0017148202887887344,0.0016674193129991126,0.0014339203110743859,0.0008225826458206138,0.0008152877937690843,0.0008038108410528789,0.0005481862649580058,0.00042162581672509073,0.0004188575417899269,0.00016509493677548665,8.591713528697312e-05,8.673845636253912e-05,6.772776009939301e-05
18,0.10496678371050584,0.0787284954629781,0.06780989411117816,0.06780934273034389,0.06708531085296877,0.06081925480098827,0.04266137626977836,0.04215153719804218,0.03351102460868626,0.0329522611163273,0.03295200370539699,0.030982073742060568,0.018053612753394788,0.004660128368004369,0.00458375604566667,0.004539812152339477,0.0045346404609120814,0.0038565268976465347,0.0038541584453054595,0.0022293111644214633,0.0020406524217073943,0.0015031930755007466,0.0014979596956645345,0.0014424143105845866,0.0011640057214083914,0.00042842771168266966,0.000428092544366431,0.00042593766576016974,0.0003858400757392276,0.00034799852828633126,0.0003335164451963195,0.0002852227394250571,0.00027734824351417027,0.00027733851770300576,0.0001053972483046645,0.9593255822565032,0.7195253305893253,0.6197366809901308,0.619731641741321,0.6131144788848236,0.5558469542639236,0.3898961955692723,0.3852366104409012,0.30626815510898,0.3011614337853153,0.3011590812230869,0.28315525046559453,0.16499783983331143,0.04259042910522551,0.04189243760729642,0.04149082007113381,0.04144355430081622,0.03524605385429504,0.03522440779788718,0.020374399931485116,0.018650186310716247,0.013738170509023288,0.013690340948270147,0.01318269360498826,0.010638226941579069,0.003915540225547201,0.003912477022413429,0.0038927828858440453,0.003526317966808207,0.0031804717546973613,0.003048115286284182,0.0026067433991916415,0.0025347758194711636,0.0025346869321191032,0.0009632597382136008,0.02748504253705185,0.03778397602094099,0.020614846388616766,0.020744599989081895,0.018770393900880353,0.01777620892912555,0.006326518714185253,0.007921150382189712,0.0032503276646922083,0.0036669788256443966,0.0036745758293128287,0.003716413449551309,0.0012865051868946966,0.0002567952589938035,0.0002533987285257525,0.0002498790940503752,0.0002498764589648771,0.00020072644154337662,0.00020123564255356777,0.0001237846585587161,0.00010687996353321784,0.00011131549673109975,0.00011647925070464073,8.062418525623691e-05,7.382239006591048e-05,8.754040750487464e-05,8.303271066669827e-05,8.372580179199193e-05,6.746123986812674e-05,0.0001514881599270288,0.0001262428618048007,0.0001322427474909729,0.00011722805326155011,0.00011760085593501491,3.9167403167148015e-05,0.10130448222692105,0.06906914762694788,0.06460038581729159,0.0645582568910765,0.06440583238376198,0.058163460614509624,0.04218966918797387,0.04140057324217467,0.03335302295738893,0.03274759195682778,0.03274648134800328,0.0307583673888988,0.018007716064332865,0.0046530476680598665,0.004576746504949479,0.004532930047649727,0.004527750640770327,0.003851299599867107,0.0038489013416409426,0.002225871879987634,0.0020378515597597856,0.0014990658032324336,0.0014934241976045086,0.0014401592912351663,0.0011616624183455478,0.00041938881862959725,0.0004199628501444682,0.0004176276873334791,0.00037989675592443265,0.00031329588744727474,0.00030870043579451513,0.0002527130127658107,0.0002513555881791822,0.00025117064335835964,9.784934582988886e-05
19,0.2607043277763343,0.14551429181972808,0.13508548025466605,0.12787624879558718,0.12782091838571571,0.12088425225623799,0.12045404278805817,0.12044730014664459,0.05831697440518517,0.055400784850170776,0.045151363669537044,0.02257874806221395,0.01829697553664967,0.017450622814842186,0.017115799070798594,0.016707131789805037,0.015776965171534714,0.015593690954074892,0.004333959031156999,0.004138861022700303,0.001641491509024716,0.0016297282733693315,0.0015057405001210333,0.0014969905408493075,0.0013608106708222873,0.0005590523707317818,0.0005585621522404645,0.00037085821709188945,0.00029765550197514393,0.0002747224719330962,0.0002590212643020558,0.0001435455062222031,0.0001434363650413655,0.00010382125550276373,0.00010342460490249569,0.9992088527039411,0.5577167430299013,0.517745941901002,0.49011491653005584,0.48990285010277834,0.46331649358179194,0.4616676175819615,0.4616417748694583,0.22351311765933704,0.21233615544936155,0.17305290892202801,0.08653820647769132,0.07012733578252246,0.06688349576132555,0.06560020732496762,0.06403389667542006,0.06046882076205517,0.05976638048375126,0.016610887391572397,0.01586312973500566,0.006291390946386651,0.006246305660294328,0.005771094214003966,0.005737557997556465,0.005215617557013373,0.0021426958375603557,0.002140816963279819,0.0014213987806682448,0.0011408326634483965,0.0010529365904035377,0.000992758127710206,0.0005501709227709805,0.0005497526142794504,0.00039791866319227365,0.000396398409214909,0.11612489726403516,0.02815357482068815,0.01761857860540988,0.030817538540888024,0.031519856415368176,0.02986232573791006,0.027295553466292435,0.02766332729728079,0.007269990694238655,0.0059800252095264,0.004222703241939947,0.001950226615625955,0.0012861409503855722,0.0012500925838806697,0.0011722576020320836,0.0010943592837136145,0.0010193524601094539,0.0009900011552722017,0.00022154010291214297,0.0002176490651027826,8.703977557589495e-05,8.909894800474933e-05,0.00010682259132902798,0.0001267171474448769,0.00012694548856021726,4.499997301330574e-05,4.391948121880392e-05,0.00012152210459235699,7.938705238016153e-05,8.489696927958146e-05,8.885864096843483e-05,5.1899951859865714e-05,5.1219444096297455e-05,4.712860381431721e-05,4.3575465729741416e-05,0.2334132703098254,0.14276479029723294,0.13393159695739748,0.12410726942573426,0.12387366882643934,0.11713771358991405,0.11732062557349461,0.11722752422302285,0.05786204921259448,0.05507709379141514,0.044953469482891965,0.02249436552127297,0.018251716501318384,0.01740578941495091,0.017075608040313762,0.016671251614682803,0.015744000463220525,0.01556223297871346,0.004328293066157719,0.004133134337241857,0.0016391822509007157,0.0016272908844099845,0.0015019465328987218,0.0014916177271458446,0.001354876571779884,0.0005572383293076916,0.000556832790957008,0.00035038292663886925,0.00028687365471660937,0.00026127560389782405,0.00024330260435490253,0.00013383462688531757,0.00013397969757670793,9.250809584400315e-05,9.379673600756834e-05
20,0.15674482636303777,0.15609312123391378,0.15104404615397118,0.1491430372070727,0.14900555628173456,0.10303449585589625,0.07709040679961852,0.06981333586619347,0.04961170181919925,0.04721039560731596,0.042725323167586725,0.040658156191013456,0.008228069852756934,0.008110688523894736,0.006595660827451867,0.005691827650812166,0.004186247201976292,0.004144748671143938,0.004062243904264203,0.0040610995615970105,0.0036862195355619066,0.001149211522300985,0.0010972261040612405,0.0009747373795856305,0.0009549519546278537,0.0009498585483966154,0.0008683532147294312,0.0008505200652551298,0.0006605278700840913,0.0005410019519526723,0.0004411816717529508,0.0004029800631441655,0.00028157196705654193,0.00027739713799834135,0.00015012601820732401,0.701479001817295,0.6985624305079601,0.6759663408674926,0.6674587691060647,0.666843501702905,0.46110954334366433,0.34500214690491154,0.3124351233356002,0.22202689478238355,0.21128034624451883,0.19120833359121042,0.18195715598642132,0.03682302224015205,0.0362977064175326,0.029517513789261512,0.025472595629793118,0.018734682201257322,0.018548964122641183,0.018179731128743697,0.018174609860179086,0.016496911957376997,0.00514305811710496,0.004910408146180817,0.004362235232454038,0.004273689661464875,0.0042508951769396645,0.003886134939359509,0.003806326372896728,0.0029560556589340457,0.002421142171276535,0.0019744171843002803,0.0018034537981618472,0.0012601170129410537,0.0012414334302770778,0.0006718578969552009,0.045805103178942805,0.0500149396493115,0.0353791103710399,0.026627302740349766,0.02731161968323268,0.01811039598607525,0.01135170489641795,0.009119704079047851,0.007600131736664482,0.005968057036491192,0.004615301193364485,0.004651427432416534,0.0005668691857585348,0.0005578676946093327,0.0003818379429864067,0.000295200093302326,0.00021217559653234763,0.00021452004794124117,0.00020480037074467348,0.00020459837032332846,0.00017573741581057431,0.00010811920468284218,0.0001296037426067251,5.651999497237653e-05,5.075417198088841e-05,4.738924674683758e-05,0.00014419288942975613,0.0001489513701802392,0.00017705082316535,0.0002967943449492331,0.00021444364078594908,0.00022857157486639557,0.00015934243609008557,0.0001479958533503423,5.68265074094284e-05,0.14990274551970442,0.14786334335602258,0.14684216842554712,0.14674683061696436,0.14648116340713446,0.1014303746099079,0.0762500466653976,0.06921512018537954,0.04902610483183917,0.04683165327648027,0.0424753132380357,0.040391210525234436,0.008208519527179367,0.008091480208648418,0.006584598813601248,0.005684167389465606,0.004180866794372966,0.004139193483757522,0.0040570780551863325,0.004055942449796898,0.0036820280858573663,0.0011441142253149801,0.0010895448560457426,0.0009730973483314937,0.0009536022491972701,0.0009486756670511227,0.0008562976796469996,0.0008373755852202878,0.0006363568756399966,0.000452323146459207,0.0003855582866664848,0.00033188547189470547,0.000232148143849929,0.00023461969133211052,0.0001389552784115521

